The Donor Stars of Cataclysmic Variables

We construct a complete, semi-empirical donor sequence for CVs with orbital periods less than 6 hrs. All key physical and photometric parameters of CV secondaries (along with their spectral types) are given as a function of P_orb along this sequence. The main observational basis for our donor sequence is an empirical mass-radius relation for CV secondaries. We present an optimal estimate for this relation that ensures consistency with the observed locations of the period gap and the period minimum. We also present new determinations of these periods, finding P_{gap, upper edge} = 3.18 +/- 0.04 hr, P_{gap, lower edge} = 2.15 +/- 0.03 hr and P_{min} = 76.2 +/- 1.0 min. We then test the donor sequence by comparing observed and predicted spectral types (SpTs) as a function of orbital period. To this end, we update the SpT compilation of Beuermann et al. and show explicitly that CV donors have later SpTs than main sequence (MS) stars at all orbital periods. The semi-empirical donor sequence matches the observed SpTs very well, implying that the empirical M2-R2 relation predicts just the right amount of radius expansion. We finally apply the donor sequence to the problem of distance estimation. Based on a sample of 22 CVs with trigonometric parallaxes, we show that the donor sequence correctly traces the envelope of the observed M_{JHK}-P_{orb} distribution. Thus robust lower limits on distances can be obtained from single-epoch infrared observations.

==> tab3_long.dat <==
#
# Column  1: Orbital Period (hr)
# Column  2: Mass (Msun)
# Column  3: Radius (Rsun)
# Column  4: Effective temperature (K)
# Column  5: Log(g) (g = surface gravity in cm^2/s)
# Column  6: Luminosity (erg/s)
# Column  7: Absolute magnitude -- U-band (Ux -- Bessell 1990)
# Column  8: Absolute magnitude -- B-band (Bx -- Bessell 1990)
# Column  9: Absolute magnitude -- B-band (B  -- Bessell 1990)
# Column 10: Absolute magnitude -- V-band 
# Column 11: Absolute magnitude -- R-band 
# Column 12: Absolute magnitude -- I-band 
# Column 13: Absolute magnitude -- J-band 
# Column 14: Absolute magnitude -- H-band 
# Column 15: Absolute magnitude -- K-band 
# Column 16: Absolute magnitude -- L-band 
# Column 17: Absolute magnitude -- L'-band 
# Column 18: Absolute magnitude -- M-band 
# Column 19: Numerical spectral type, as defined in Section 3.2
# Column 20: Spectral type
#
## NOTE: UBVRI magnitudes are on the Johnson-Cousins systems (Bessell 1990). Note that this defines two B-band filters:
## Bx is preferred for calculating U-B (Ux-Bx), B is preferred for calculating other optical colours (see Bessell (1990) for details).
## JHK are on the CIT system and LL'M are on the Johnson-Glass systems (Bessell & Brett 1988).
#
  1.804  0.0100   0.075     491   4.683   27.06   70.27   42.62   42.71   29.26   24.54   21.69   20.18   19.91   22.79   19.47   16.29   14.97  -99.00       T 
  1.771  0.0110   0.077     534   4.708   27.22   64.60   41.96   42.05   28.84   24.15   21.31   19.40   19.18   21.55   18.84   15.82   14.57  -99.00       T 
  1.742  0.0120   0.078     578   4.730   27.37   58.60   41.32   41.40   28.42   23.77   20.93   18.57   18.43   20.25   18.16   15.32   14.17  -99.00       T 
  1.716  0.0130   0.080     595   4.750   27.44   56.14   41.02   41.11   28.23   23.58   20.74   18.20   18.09   19.71   17.86   15.09   13.97  -99.00       T 
  1.691  0.0140   0.081     611   4.769   27.50   54.80   40.76   40.85   28.11   23.46   20.62   17.97   17.89   19.38   17.64   14.94   13.84  -99.00       T 
  1.669  0.0150   0.082     628   4.787   27.56   54.08   40.55   40.64   28.03   23.39   20.54   17.84   17.77   19.16   17.48   14.83   13.75  -99.00       T 
  1.649  0.0160   0.083     656   4.803   27.64   53.06   40.26   40.35   27.95   23.30   20.45   17.67   17.62   18.86   17.26   14.69   13.63  -99.00       T 
  1.630  0.0170   0.084     683   4.819   27.73   52.17   40.01   40.10   27.87   23.22   20.37   17.51   17.48   18.58   17.06   14.56   13.52  -99.00       T 
  1.612  0.0180   0.085     711   4.833   27.80   51.03   39.53   39.62   27.78   23.13   20.28   17.34   17.32   18.28   16.83   14.41   13.40  -99.00       T 
  1.596  0.0190   0.086     738   4.847   27.88   49.38   38.66   38.75   27.67   23.03   20.17   17.11   17.09   17.91   16.55   14.22   13.26  -99.00       T 
  1.580  0.0200   0.087     766   4.860   27.95   47.72   37.80   37.89   27.57   22.92   20.06   16.88   16.86   17.53   16.27   14.03   13.11  -99.00       T 
  1.565  0.0210   0.088     790   4.873   28.02   46.27   37.06   37.15   27.48   22.84   19.97   16.68   16.66   17.21   16.02   13.86   12.98  -99.00       T 
  1.552  0.0220   0.089     815   4.885   28.08   45.10   36.37   36.46   27.38   22.74   19.86   16.49   16.48   16.94   15.82   13.71   12.87  -99.00       T 
  1.538  0.0230   0.089     839   4.896   28.14   44.12   35.69   35.78   27.27   22.63   19.75   16.30   16.31   16.71   15.64   13.58   12.78  -99.00       T 
  1.526  0.0240   0.090     863   4.907   28.19   43.14   35.02   35.10   27.17   22.53   19.63   16.10   16.15   16.49   15.47   13.46   12.69  -99.00       T 
  1.514  0.0250   0.091     888   4.917   28.25   42.15   34.33   34.42   27.07   22.42   19.52   15.91   15.98   16.27   15.30   13.33   12.60  -99.00       T 
  1.503  0.0260   0.092     912   4.927   28.30   41.23   33.69   33.78   26.96   22.32   19.41   15.74   15.82   16.05   15.13   13.21   12.51  -99.00       T 
  1.492  0.0270   0.093     936   4.937   28.36   40.36   33.09   33.17   26.82   22.21   19.31   15.59   15.66   15.82   14.94   13.08   12.43  -99.00       T 
  1.482  0.0280   0.093     960   4.946   28.41   39.47   32.47   32.55   26.69   22.10   19.21   15.44   15.50   15.60   14.76   12.95   12.35  -99.00       T 
  1.472  0.0290   0.094     985   4.955   28.46   38.58   31.84   31.93   26.55   21.99   19.11   15.29   15.34   15.37   14.58   12.82   12.27  -99.00       T 
  1.462  0.0300   0.095    1009   4.964   28.50   37.82   31.31   31.40   26.42   21.89   19.00   15.14   15.19   15.17   14.42   12.70   12.19  -99.00       T 
  1.453  0.0310   0.095    1035   4.972   28.56   37.28   30.93   31.01   26.29   21.77   18.86   14.98   15.05   15.01   14.28   12.60   12.14  -99.00       T 
  1.444  0.0320   0.096    1061   4.980   28.60   36.74   30.54   30.62   26.16   21.66   18.73   14.82   14.91   14.86   14.15   12.51   12.08  -99.00       T 
  1.436  0.0330   0.096    1088   4.988   28.65   36.20   30.14   30.22   26.03   21.55   18.60   14.67   14.77   14.70   14.03   12.41   12.03  -99.00       T 
  1.428  0.0340   0.097    1114   4.996   28.70   35.72   29.79   29.87   25.90   21.44   18.48   14.53   14.64   14.55   13.89   12.31   11.97  -99.00       T 
  1.420  0.0350   0.098    1140   5.003   28.74   35.32   29.48   29.55   25.76   21.33   18.37   14.42   14.51   14.41   13.74   12.21   11.92  -99.00       T 
  1.412  0.0360   0.098    1166   5.010   28.79   34.91   29.16   29.24   25.62   21.22   18.27   14.31   14.38   14.26   13.60   12.11   11.87  -99.00       T 
  1.405  0.0370   0.099    1192   5.017   28.83   34.50   28.84   28.92   25.48   21.11   18.17   14.20   14.25   14.12   13.45   12.01   11.81  -99.00       T 
  1.398  0.0380   0.099    1219   5.024   28.87   34.16   28.56   28.64   25.33   21.00   18.05   14.10   14.13   13.98   13.31   11.91   11.76  -99.00       T 
  1.391  0.0390   0.100    1245   5.031   28.92   33.84   28.29   28.37   25.18   20.87   17.93   13.99   14.01   13.86   13.17   11.81   11.72  -99.00       T 
  1.384  0.0400   0.100    1271   5.037   28.96   33.52   28.02   28.09   25.02   20.75   17.80   13.89   13.89   13.73   13.03   11.72   11.67  -99.00       T 
  1.378  0.0410   0.101    1298   5.043   29.00   33.18   27.74   27.81   24.86   20.63   17.68   13.78   13.76   13.61   12.88   11.62   11.62  -99.00       T 
  1.371  0.0420   0.101    1325   5.050   29.04   32.94   27.51   27.58   24.71   20.49   17.54   13.68   13.65   13.50   12.76   11.54   11.58  -99.00       T 
  1.365  0.0430   0.102    1353   5.056   29.08   32.70   27.29   27.36   24.56   20.36   17.41   13.58   13.54   13.40   12.63   11.46   11.54  -99.00       T 
  1.359  0.0440   0.102    1380   5.062   29.12   32.46   27.07   27.14   24.41   20.23   17.27   13.48   13.43   13.30   12.51   11.38   11.50  -99.00       T 
  1.353  0.0450   0.103    1407   5.067   29.15   32.22   26.85   26.92   24.25   20.09   17.13   13.38   13.32   13.20   12.39   11.30   11.45  -99.00       T 
  1.348  0.0460   0.103    1434   5.073   29.19   31.99   26.63   26.70   24.08   19.93   16.99   13.28   13.21   13.10   12.28   11.22   11.41  -99.00       T 
  1.342  0.0470   0.104    1461   5.078   29.23   31.76   26.41   26.48   23.91   19.78   16.84   13.18   13.10   13.01   12.17   11.14   11.37  -99.00       T 
  1.337  0.0480   0.104    1489   5.084   29.26   31.53   26.20   26.26   23.73   19.62   16.68   13.08   12.98   12.91   12.06   11.07   11.33  -99.00       T 
  1.332  0.0490   0.105    1516   5.089   29.30   31.32   26.00   26.07   23.56   19.47   16.55   12.99   12.88   12.81   11.96   11.00   11.30  -99.00       T 
  1.326  0.0500   0.105    1543   5.094   29.33   31.13   25.82   25.89   23.39   19.32   16.42   12.91   12.79   12.72   11.87   10.94   11.26  -99.00       T 
  1.321  0.0510   0.105    1556   5.099   29.35   31.03   25.73   25.80   23.30   19.24   16.35   12.86   12.73   12.68   11.83   10.90   11.24  -99.00       T 
  1.316  0.0520   0.106    1569   5.104   29.37   30.94   25.64   25.71   23.22   19.17   16.29   12.82   12.68   12.63   11.78   10.87   11.22  -99.00       T 
  1.312  0.0530   0.106    1583   5.109   29.39   30.84   25.55   25.62   23.14   19.10   16.22   12.78   12.64   12.58   11.73   10.83   11.20  -99.00       T 
  1.307  0.0540   0.107    1596   5.114   29.41   30.75   25.47   25.53   23.05   19.02   16.16   12.73   12.59   12.54   11.69   10.80   11.18  -99.00       T 
  1.302  0.0550   0.107    1609   5.118   29.42   30.83   25.58   25.64   23.03   19.09   16.27   12.78   12.53   12.41   11.56   10.73   11.08  -99.00       T 
  1.298  0.0560   0.108    1622   5.123   29.44   31.00   25.78   25.85   23.05   19.21   16.45   12.88   12.48   12.25   11.39   10.64   10.96  -99.00       T 
  1.294  0.0570   0.108    1635   5.128   29.46   31.17   25.98   26.05   23.06   19.34   16.64   12.97   12.43   12.09   11.22   10.55   10.84  -99.00       T 
  1.289  0.0580   0.108    1649   5.132   29.48   31.34   26.18   26.26   23.07   19.46   16.83   13.07   12.38   11.93   11.05   10.47   10.72  -99.00       T 
  1.285  0.0590   0.109    1662   5.136   29.49   31.51   26.39   26.46   23.08   19.59   17.02   13.17   12.33   11.77   10.88   10.38   10.59  -99.00       T 
  1.281  0.0600   0.109    1675   5.141   29.51   31.68   26.59   26.67   23.09   19.71   17.21   13.27   12.27   11.61   10.71   10.29   10.47  -99.00       T 
  1.277  0.0610   0.109    1697   5.145   29.53   31.96   26.93   27.01   23.11   19.92   17.52   13.44   12.19   11.34   10.43   10.15   10.27   -9.05       T 
  1.273  0.0620   0.110    1719   5.149   29.56   31.54   26.60   26.67   22.83   19.73   17.35   13.31   12.10   11.27   10.38   10.11   10.23   -7.04       T 
  1.268  0.0626   0.110    1732   5.153   29.57   31.22   26.33   26.41   22.63   19.58   17.21   13.21   12.04   11.24   10.37   10.10   10.22   -4.59       T 
  1.272  0.0630   0.110    1741   5.152   29.59   30.99   26.14   26.22   22.49   19.47   17.10   13.13   11.99   11.22   10.35   10.08   10.21   -3.05       T 
  1.281  0.0640   0.111    1762   5.150   29.62   30.43   25.67   25.75   22.14   19.19   16.83   12.94   11.88   11.16   10.31   10.05   10.17    0.39    L9.6 
  1.290  0.0650   0.113    1784   5.148   29.65   29.87   25.21   25.28   21.79   18.91   16.56   12.74   11.76   11.10   10.28   10.01   10.14    3.29    L6.7 
  1.299  0.0660   0.114    1806   5.146   29.68   29.42   24.83   24.91   21.51   18.69   16.34   12.59   11.66   11.04   10.25    9.98   10.11    5.23    L4.8 
  1.308  0.0670   0.115    1828   5.145   29.71   29.29   24.71   24.78   21.42   18.60   16.25   12.52   11.61   11.01   10.22    9.95   10.09    5.83    L4.2 
  1.317  0.0680   0.116    1850   5.143   29.73   29.16   24.59   24.66   21.33   18.52   16.15   12.45   11.56   10.97   10.19    9.92   10.06    6.40    L3.6 
  1.326  0.0690   0.117    1872   5.141   29.76   29.03   24.46   24.54   21.24   18.44   16.06   12.38   11.51   10.94   10.17    9.89   10.04    6.93    L3.1 
  1.334  0.0700   0.118    1894   5.139   29.79   28.90   24.34   24.42   21.15   18.36   15.97   12.32   11.46   10.90   10.14    9.86   10.02    7.43    L2.6 
  1.343  0.0710   0.119    1916   5.138   29.82   28.89   24.16   24.24   21.14   18.39   15.93   12.19   11.36   10.86   10.10    9.81   10.03    7.37    L2.6 
  1.352  0.0720   0.120    1937   5.136   29.85   28.92   23.96   24.04   21.18   18.47   15.92   12.05   11.24   10.81   10.04    9.76   10.06    7.09    L2.9 
  1.360  0.0730   0.121    1959   5.134   29.87   28.96   23.76   23.84   21.21   18.55   15.90   11.90   11.12   10.76    9.99    9.70   10.09    6.79    L3.2 
  1.369  0.0740   0.122    1981   5.133   29.90   28.99   23.56   23.64   21.25   18.63   15.88   11.76   11.01   10.71    9.94    9.64   10.12    6.48    L3.5 
  1.377  0.0750   0.123    2003   5.131   29.93   28.98   23.36   23.44   21.26   18.68   15.86   11.62   10.90   10.66    9.89    9.59   10.13    6.26    L3.7 
  1.385  0.0760   0.124    2065   5.130   29.99   28.16   22.86   22.94   20.79   18.35   15.57   11.47   10.76   10.51    9.79    9.50   10.03    7.43    L2.6 
  1.393  0.0770   0.125    2127   5.128   30.05   27.34   22.36   22.43   20.32   18.03   15.29   11.32   10.62   10.36    9.69    9.41    9.93    8.50    L1.5 
  1.402  0.0780   0.126    2189   5.127   30.10   26.51   21.85   21.92   19.85   17.69   15.01   11.18   10.50   10.22    9.60    9.33    9.83    9.46    L0.5 
  1.410  0.0790   0.127    2251   5.125   30.16   25.72   21.35   21.42   19.40   17.36   14.73   11.05   10.38   10.09    9.51    9.25    9.73   10.30    M9.7 
  1.418  0.0800   0.128    2313   5.124   30.21   24.94   20.85   20.92   18.94   17.02   14.46   10.93   10.26    9.96    9.43    9.18    9.63   11.02      M9 
  1.426  0.0810   0.129    2346   5.122   30.24   24.51   20.57   20.64   18.69   16.82   14.30   10.86   10.20    9.89    9.38    9.13    9.57   11.37    M8.6 
  1.434  0.0820   0.130    2379   5.121   30.27   24.08   20.30   20.36   18.44   16.63   14.15   10.79   10.13    9.82    9.33    9.09    9.51   11.68    M8.3 
  1.442  0.0830   0.131    2411   5.119   30.30   23.66   20.02   20.08   18.20   16.44   13.99   10.72   10.07    9.75    9.28    9.04    9.45   11.96      M8 
  1.450  0.0840   0.132    2444   5.118   30.33   23.26   19.76   19.82   17.96   16.24   13.84   10.65   10.01    9.69    9.23    9.00    9.40   12.21    M7.8 
  1.457  0.0850   0.133    2477   5.116   30.36   22.86   19.49   19.55   17.72   16.05   13.69   10.59    9.95    9.63    9.18    8.96    9.34   12.42    M7.6 
  1.465  0.0860   0.134    2510   5.115   30.39   22.47   19.23   19.29   17.48   15.86   13.54   10.52    9.89    9.57    9.13    8.92    9.28   12.61    M7.4 
  1.473  0.0870   0.135    2543   5.114   30.42   22.10   18.98   19.03   17.26   15.67   13.39   10.46    9.83    9.51    9.09    8.88    9.23   12.78    M7.2 
  1.481  0.0880   0.136    2575   5.112   30.45   21.73   18.73   18.78   17.03   15.48   13.25   10.40    9.77    9.45    9.04    8.84    9.18   12.93    M7.1 
  1.488  0.0890   0.137    2608   5.111   30.48   21.37   18.48   18.53   16.81   15.29   13.10   10.34    9.71    9.39    8.99    8.80    9.12   13.06    M6.9 
  1.496  0.0900   0.138    2641   5.110   30.51   21.03   18.24   18.29   16.59   15.10   12.96   10.28    9.66    9.34    8.95    8.76    9.07   13.18    M6.8 
  1.503  0.0910   0.139    2658   5.108   30.52   20.84   18.11   18.16   16.47   15.00   12.88   10.24    9.62    9.30    8.92    8.73    9.04   13.24    M6.8 
  1.511  0.0920   0.140    2675   5.107   30.54   20.65   17.97   18.02   16.35   14.90   12.80   10.21    9.59    9.27    8.89    8.71    9.00   13.30    M6.7 
  1.518  0.0930   0.141    2692   5.106   30.56   20.46   17.84   17.89   16.22   14.79   12.72   10.17    9.55    9.23    8.86    8.68    8.97   13.36    M6.6 
  1.526  0.0940   0.142    2709   5.105   30.58   20.28   17.72   17.76   16.11   14.69   12.64   10.13    9.52    9.20    8.83    8.65    8.94   13.41    M6.6 
  1.533  0.0950   0.143    2726   5.103   30.59   20.11   17.59   17.64   16.00   14.60   12.57   10.10    9.48    9.17    8.81    8.63    8.90   13.47    M6.5 
  1.540  0.0960   0.144    2744   5.102   30.61   19.95   17.47   17.52   15.88   14.50   12.49   10.06    9.45    9.13    8.78    8.60    8.87   13.52    M6.5 
  1.547  0.0970   0.145    2761   5.101   30.63   19.78   17.35   17.40   15.77   14.40   12.42   10.03    9.42    9.10    8.75    8.58    8.84   13.57    M6.4 
  1.555  0.0980   0.146    2778   5.100   30.64   19.61   17.23   17.27   15.66   14.30   12.34    9.99    9.39    9.07    8.72    8.55    8.81   13.63    M6.4 
  1.562  0.0990   0.147    2795   5.098   30.66   19.45   17.11   17.15   15.55   14.21   12.27    9.96    9.35    9.03    8.69    8.53    8.78   13.69    M6.3 
  1.569  0.1000   0.148    2812   5.097   30.67   19.29   16.99   17.04   15.44   14.11   12.20    9.93    9.32    9.00    8.67    8.50    8.75   13.75    M6.3 
  1.576  0.1010   0.149    2823   5.096   30.69   19.19   16.92   16.96   15.37   14.05   12.15    9.90    9.30    8.98    8.64    8.48    8.72   13.78    M6.2 
  1.583  0.1020   0.150    2834   5.095   30.70   19.09   16.84   16.88   15.30   13.99   12.10    9.87    9.27    8.95    8.62    8.46    8.70   13.82    M6.2 
  1.590  0.1030   0.151    2845   5.094   30.71   18.98   16.76   16.81   15.23   13.93   12.05    9.85    9.24    8.93    8.60    8.44    8.67   13.86    M6.1 
  1.597  0.1040   0.152    2856   5.093   30.72   18.88   16.69   16.73   15.16   13.86   12.00    9.82    9.22    8.90    8.58    8.42    8.65   13.90    M6.1 
  1.604  0.1050   0.153    2866   5.091   30.73   18.78   16.61   16.65   15.09   13.80   11.95    9.80    9.20    8.88    8.56    8.40    8.63   13.94    M6.1 
  1.611  0.1060   0.154    2877   5.090   30.75   18.68   16.54   16.58   15.02   13.74   11.90    9.77    9.17    8.85    8.54    8.38    8.60   13.98      M6 
  1.618  0.1070   0.155    2888   5.089   30.76   18.58   16.46   16.50   14.95   13.68   11.85    9.74    9.15    8.83    8.51    8.36    8.58   14.02      M6 
  1.625  0.1080   0.155    2899   5.088   30.77   18.48   16.38   16.43   14.88   13.61   11.81    9.72    9.12    8.81    8.49    8.35    8.56   14.07    M5.9 
  1.632  0.1090   0.156    2910   5.087   30.78   18.39   16.31   16.36   14.81   13.56   11.76    9.69    9.10    8.78    8.47    8.33    8.53   14.11    M5.9 
  1.638  0.1100   0.157    2921   5.086   30.79   18.30   16.24   16.29   14.75   13.50   11.72    9.67    9.07    8.76    8.45    8.31    8.51   14.15    M5.9 
  1.645  0.1110   0.158    2928   5.085   30.80   18.24   16.20   16.24   14.70   13.46   11.69    9.65    9.05    8.74    8.43    8.29    8.49   14.17    M5.8 
  1.652  0.1120   0.159    2934   5.084   30.81   18.18   16.15   16.19   14.66   13.42   11.65    9.63    9.04    8.72    8.42    8.27    8.48   14.20    M5.8 
  1.659  0.1130   0.160    2941   5.083   30.82   18.12   16.10   16.14   14.61   13.38   11.62    9.61    9.02    8.70    8.40    8.26    8.46   14.22    M5.8 
  1.665  0.1140   0.161    2948   5.082   30.83   18.05   16.06   16.10   14.57   13.34   11.59    9.59    9.00    8.69    8.38    8.24    8.44   14.25    M5.7 
  1.672  0.1150   0.162    2954   5.081   30.84   17.99   16.01   16.05   14.52   13.30   11.56    9.57    8.98    8.67    8.37    8.23    8.42   14.28    M5.7 
  1.678  0.1160   0.163    2961   5.080   30.85   17.93   15.96   16.00   14.48   13.26   11.53    9.55    8.96    8.65    8.35    8.21    8.40   14.31    M5.7 
  1.685  0.1170   0.164    2968   5.079   30.86   17.88   15.91   15.95   14.44   13.22   11.50    9.53    8.94    8.63    8.33    8.19    8.39   14.34    M5.7 
  1.691  0.1180   0.164    2975   5.078   30.86   17.82   15.87   15.91   14.39   13.18   11.47    9.51    8.92    8.61    8.32    8.18    8.37   14.37    M5.6 
  1.698  0.1190   0.165    2981   5.077   30.87   17.76   15.82   15.86   14.35   13.14   11.44    9.50    8.90    8.59    8.30    8.16    8.35   14.39    M5.6 
  1.704  0.1200   0.166    2988   5.076   30.88   17.70   15.77   15.81   14.30   13.10   11.40    9.48    8.88    8.58    8.28    8.15    8.33   14.43    M5.6 
  1.711  0.1210   0.167    2995   5.075   30.89   17.64   15.73   15.77   14.26   13.07   11.37    9.46    8.87    8.56    8.27    8.13    8.32   14.46    M5.5 
  1.717  0.1220   0.168    3001   5.074   30.90   17.58   15.68   15.72   14.22   13.03   11.34    9.44    8.85    8.54    8.25    8.12    8.30   14.49    M5.5 
  1.724  0.1230   0.169    3008   5.073   30.91   17.53   15.64   15.68   14.18   12.99   11.32    9.42    8.83    8.52    8.23    8.10    8.28   14.51    M5.5 
  1.730  0.1240   0.170    3015   5.072   30.91   17.47   15.60   15.64   14.14   12.95   11.29    9.40    8.81    8.50    8.22    8.09    8.26   14.54    M5.5 
  1.736  0.1250   0.171    3022   5.071   30.92   17.42   15.56   15.59   14.10   12.92   11.26    9.38    8.79    8.49    8.20    8.07    8.25   14.57    M5.4 
  1.743  0.1260   0.171    3028   5.070   30.93   17.37   15.51   15.55   14.06   12.88   11.23    9.37    8.78    8.47    8.19    8.06    8.23   14.60    M5.4 
  1.749  0.1270   0.172    3035   5.069   30.94   17.31   15.47   15.51   14.02   12.85   11.20    9.35    8.76    8.45    8.17    8.04    8.22   14.63    M5.4 
  1.755  0.1280   0.173    3042   5.068   30.95   17.26   15.43   15.47   13.98   12.81   11.17    9.33    8.74    8.44    8.16    8.03    8.20   14.66    M5.3 
  1.761  0.1290   0.174    3048   5.067   30.96   17.21   15.39   15.42   13.94   12.78   11.15    9.31    8.72    8.42    8.14    8.01    8.18   14.69    M5.3 
  1.768  0.1300   0.175    3055   5.066   30.96   17.16   15.34   15.38   13.90   12.74   11.12    9.29    8.71    8.40    8.12    8.00    8.17   14.72    M5.3 
  1.774  0.1310   0.176    3060   5.065   30.97   17.12   15.31   15.35   13.87   12.71   11.09    9.28    8.69    8.39    8.11    7.98    8.15   14.74    M5.3 
  1.780  0.1320   0.177    3065   5.064   30.98   17.08   15.28   15.32   13.84   12.68   11.07    9.26    8.67    8.37    8.10    7.97    8.14   14.77    M5.2 
  1.786  0.1330   0.177    3069   5.064   30.98   17.04   15.24   15.28   13.80   12.66   11.05    9.25    8.66    8.36    8.08    7.96    8.12   14.79    M5.2 
  1.792  0.1340   0.178    3074   5.063   30.99   17.00   15.21   15.25   13.77   12.63   11.03    9.23    8.64    8.34    8.07    7.94    8.11   14.81    M5.2 
  1.798  0.1350   0.179    3079   5.062   31.00   16.95   15.18   15.22   13.74   12.60   11.00    9.22    8.63    8.33    8.06    7.93    8.10   14.84    M5.2 
  1.804  0.1360   0.180    3084   5.061   31.00   16.91   15.15   15.18   13.71   12.57   10.98    9.20    8.61    8.31    8.04    7.92    8.08   14.86    M5.1 
  1.810  0.1370   0.181    3089   5.060   31.01   16.87   15.11   15.15   13.68   12.54   10.96    9.18    8.60    8.30    8.03    7.91    8.07   14.89    M5.1 
  1.816  0.1380   0.182    3093   5.059   31.02   16.83   15.08   15.12   13.65   12.52   10.94    9.17    8.58    8.28    8.02    7.89    8.05   14.91    M5.1 
  1.822  0.1390   0.182    3098   5.058   31.02   16.79   15.05   15.09   13.62   12.49   10.91    9.15    8.57    8.27    8.00    7.88    8.04   14.93    M5.1 
  1.828  0.1400   0.183    3103   5.057   31.03   16.76   15.02   15.06   13.59   12.46   10.89    9.14    8.55    8.26    7.99    7.87    8.03   14.96      M5 
  1.834  0.1410   0.184    3108   5.057   31.04   16.72   14.99   15.02   13.56   12.44   10.87    9.12    8.54    8.24    7.98    7.86    8.01   14.98      M5 
  1.840  0.1420   0.185    3113   5.056   31.04   16.68   14.95   14.99   13.53   12.41   10.85    9.11    8.53    8.23    7.96    7.84    8.00   15.01      M5 
  1.846  0.1430   0.186    3117   5.055   31.05   16.64   14.92   14.96   13.50   12.38   10.83    9.10    8.51    8.21    7.95    7.83    7.99   15.03      M5 
  1.852  0.1440   0.187    3122   5.054   31.06   16.60   14.89   14.93   13.47   12.36   10.81    9.08    8.50    8.20    7.94    7.82    7.97   15.05    M4.9 
  1.857  0.1450   0.187    3127   5.053   31.06   16.56   14.86   14.90   13.44   12.33   10.79    9.07    8.48    8.19    7.92    7.81    7.96   15.08    M4.9 
  1.863  0.1460   0.188    3132   5.053   31.07   16.53   14.83   14.87   13.41   12.30   10.77    9.05    8.47    8.17    7.91    7.79    7.95   15.10    M4.9 
  1.869  0.1470   0.189    3137   5.052   31.08   16.49   14.80   14.84   13.38   12.28   10.75    9.04    8.46    8.16    7.90    7.78    7.93   15.13    M4.9 
  1.875  0.1480   0.190    3141   5.051   31.08   16.45   14.77   14.81   13.35   12.25   10.72    9.02    8.44    8.15    7.89    7.77    7.92   15.15    M4.8 
  1.880  0.1490   0.191    3146   5.050   31.09   16.41   14.74   14.77   13.33   12.22   10.70    9.01    8.43    8.13    7.87    7.76    7.91   15.18    M4.8 
  1.886  0.1500   0.192    3151   5.049   31.10   16.37   14.71   14.74   13.30   12.20   10.68    9.00    8.42    8.12    7.86    7.75    7.90   15.21    M4.8 
  1.892  0.1510   0.192    3154   5.049   31.10   16.34   14.68   14.72   13.27   12.18   10.67    8.98    8.40    8.11    7.85    7.74    7.88   15.22    M4.8 
  1.898  0.1520   0.193    3158   5.048   31.11   16.31   14.66   14.70   13.25   12.16   10.65    8.97    8.39    8.10    7.84    7.73    7.87   15.24    M4.8 
  1.903  0.1530   0.194    3161   5.047   31.11   16.29   14.63   14.67   13.23   12.13   10.63    8.96    8.38    8.08    7.83    7.71    7.86   15.26    M4.7 
  1.909  0.1540   0.195    3164   5.046   31.12   16.26   14.61   14.65   13.20   12.11   10.61    8.95    8.37    8.07    7.82    7.70    7.85   15.28    M4.7 
  1.914  0.1550   0.196    3168   5.045   31.12   16.23   14.59   14.62   13.18   12.09   10.60    8.93    8.35    8.06    7.80    7.69    7.84   15.30    M4.7 
  1.920  0.1560   0.196    3171   5.045   31.13   16.20   14.56   14.60   13.16   12.07   10.58    8.92    8.34    8.05    7.79    7.68    7.83   15.32    M4.7 
  1.926  0.1570   0.197    3175   5.044   31.13   16.17   14.54   14.58   13.14   12.05   10.56    8.91    8.33    8.04    7.78    7.67    7.81   15.34    M4.7 
  1.931  0.1580   0.198    3178   5.043   31.14   16.14   14.51   14.55   13.11   12.03   10.55    8.90    8.32    8.02    7.77    7.66    7.80   15.35    M4.6 
  1.937  0.1590   0.199    3181   5.042   31.15   16.11   14.49   14.53   13.09   12.01   10.53    8.88    8.31    8.01    7.76    7.65    7.79   15.37    M4.6 
  1.942  0.1600   0.200    3185   5.042   31.15   16.08   14.47   14.50   13.07   11.99   10.51    8.87    8.30    8.00    7.75    7.64    7.78   15.39    M4.6 
  1.948  0.1610   0.200    3188   5.041   31.16   16.05   14.44   14.48   13.05   11.97   10.50    8.86    8.28    7.99    7.74    7.63    7.77   15.41    M4.6 
  1.953  0.1620   0.201    3191   5.040   31.16   16.03   14.42   14.46   13.02   11.95   10.48    8.85    8.27    7.98    7.73    7.62    7.76   15.43    M4.6 
  1.959  0.1630   0.202    3195   5.039   31.17   16.00   14.40   14.43   13.00   11.93   10.46    8.84    8.26    7.97    7.72    7.61    7.75   15.45    M4.5 
  1.964  0.1640   0.203    3198   5.039   31.17   15.97   14.37   14.41   12.98   11.91   10.45    8.83    8.25    7.96    7.71    7.60    7.74   15.47    M4.5 
  1.970  0.1650   0.204    3201   5.038   31.18   15.94   14.35   14.39   12.96   11.89   10.43    8.81    8.24    7.94    7.70    7.59    7.73   15.49    M4.5 
  1.975  0.1660   0.204    3205   5.037   31.18   15.92   14.33   14.37   12.94   11.87   10.42    8.80    8.23    7.93    7.69    7.58    7.72   15.51    M4.5 
  1.980  0.1670   0.205    3208   5.037   31.19   15.89   14.31   14.34   12.92   11.85   10.40    8.79    8.21    7.92    7.68    7.57    7.71   15.52    M4.5 
  1.986  0.1680   0.206    3211   5.036   31.19   15.87   14.29   14.32   12.90   11.83   10.39    8.78    8.20    7.91    7.66    7.56    7.69   15.54    M4.5 
  1.991  0.1690   0.207    3215   5.035   31.20   15.84   14.27   14.30   12.88   11.82   10.37    8.77    8.19    7.90    7.65    7.55    7.68   15.56    M4.4 
  1.996  0.1700   0.207    3218   5.035   31.20   15.82   14.24   14.28   12.86   11.80   10.36    8.75    8.18    7.89    7.64    7.54    7.67   15.57    M4.4 
  2.002  0.1710   0.208    3222   5.034   31.21   15.79   14.22   14.26   12.84   11.78   10.34    8.74    8.17    7.88    7.63    7.53    7.66   15.59    M4.4 
  2.007  0.1720   0.209    3225   5.033   31.21   15.77   14.20   14.24   12.82   11.76   10.33    8.73    8.16    7.87    7.62    7.52    7.65   15.61    M4.4 
  2.012  0.1730   0.210    3228   5.032   31.22   15.75   14.18   14.22   12.80   11.74   10.31    8.72    8.15    7.86    7.61    7.51    7.64   15.63    M4.4 
  2.018  0.1740   0.211    3232   5.032   31.22   15.72   14.16   14.20   12.78   11.73   10.30    8.71    8.13    7.85    7.60    7.50    7.63   15.64    M4.4 
  2.023  0.1750   0.211    3235   5.031   31.23   15.70   14.14   14.18   12.76   11.71   10.28    8.70    8.12    7.84    7.59    7.49    7.62   15.66    M4.3 
  2.028  0.1760   0.212    3237   5.030   31.23   15.68   14.12   14.16   12.74   11.69   10.27    8.69    8.11    7.83    7.58    7.48    7.61   15.67    M4.3 
  2.033  0.1770   0.213    3240   5.030   31.24   15.66   14.11   14.14   12.73   11.68   10.26    8.68    8.10    7.82    7.57    7.47    7.61   15.68    M4.3 
  2.039  0.1780   0.214    3242   5.029   31.24   15.64   14.09   14.13   12.71   11.67   10.24    8.67    8.09    7.81    7.57    7.46    7.60   15.70    M4.3 
  2.044  0.1790   0.214    3244   5.028   31.24   15.62   14.07   14.11   12.70   11.65   10.23    8.66    8.08    7.80    7.56    7.45    7.59   15.71    M4.3 
  2.049  0.1800   0.215    3246   5.028   31.25   15.60   14.06   14.09   12.68   11.64   10.22    8.65    8.07    7.79    7.55    7.45    7.58   15.72    M4.3 
  2.054  0.1810   0.216    3249   5.027   31.25   15.59   14.04   14.08   12.67   11.62   10.21    8.64    8.06    7.78    7.54    7.44    7.57   15.73    M4.3 
  2.059  0.1820   0.217    3251   5.026   31.26   15.57   14.02   14.06   12.65   11.61   10.19    8.63    8.05    7.77    7.53    7.43    7.56   15.74    M4.3 
  2.064  0.1830   0.217    3253   5.026   31.26   15.55   14.01   14.04   12.64   11.59   10.18    8.62    8.04    7.76    7.52    7.42    7.55   15.76    M4.2 
  2.069  0.1840   0.218    3256   5.025   31.27   15.53   13.99   14.03   12.62   11.58   10.17    8.61    8.03    7.75    7.51    7.41    7.54   15.77    M4.2 
  2.075  0.1850   0.219    3258   5.025   31.27   15.51   13.97   14.01   12.60   11.57   10.16    8.60    8.02    7.74    7.50    7.40    7.53   15.78    M4.2 
  2.080  0.1860   0.220    3260   5.024   31.27   15.49   13.96   13.99   12.59   11.55   10.14    8.59    8.01    7.73    7.49    7.39    7.52   15.79    M4.2 
  2.085  0.1870   0.220    3262   5.023   31.28   15.47   13.94   13.98   12.57   11.54   10.13    8.58    8.01    7.72    7.48    7.38    7.51   15.80    M4.2 
  2.090  0.1880   0.221    3265   5.023   31.28   15.46   13.93   13.96   12.56   11.52   10.12    8.57    8.00    7.71    7.47    7.38    7.51   15.82    M4.2 
  2.095  0.1890   0.222    3267   5.022   31.29   15.44   13.91   13.95   12.54   11.51   10.11    8.56    7.99    7.70    7.47    7.37    7.50   15.83    M4.2 
  2.100  0.1900   0.223    3269   5.021   31.29   15.42   13.89   13.93   12.53   11.50   10.10    8.55    7.98    7.69    7.46    7.36    7.49   15.84    M4.2 
  2.105  0.1910   0.223    3271   5.021   31.30   15.40   13.88   13.91   12.51   11.48   10.08    8.54    7.97    7.68    7.45    7.35    7.48   15.85    M4.1 
  2.110  0.1920   0.224    3274   5.020   31.30   15.38   13.86   13.90   12.50   11.47   10.07    8.53    7.96    7.67    7.44    7.34    7.47   15.87    M4.1 
  2.115  0.1930   0.225    3276   5.020   31.30   15.36   13.85   13.88   12.48   11.45   10.06    8.52    7.95    7.67    7.43    7.33    7.46   15.88    M4.1 
  2.120  0.1940   0.226    3278   5.019   31.31   15.35   13.83   13.87   12.47   11.44   10.05    8.51    7.94    7.66    7.42    7.32    7.45   15.89    M4.1 
  2.125  0.1950   0.226    3281   5.018   31.31   15.33   13.81   13.85   12.45   11.43   10.04    8.50    7.93    7.65    7.41    7.32    7.45   15.90    M4.1 
  2.130  0.1960   0.227    3283   5.018   31.32   15.31   13.80   13.83   12.44   11.41   10.02    8.49    7.92    7.64    7.41    7.31    7.44   15.92    M4.1 
  2.135  0.1970   0.228    3285   5.017   31.32   15.29   13.78   13.82   12.42   11.40   10.01    8.48    7.91    7.63    7.40    7.30    7.43   15.93    M4.1 
  2.140  0.1980   0.229    3287   5.017   31.32   15.27   13.77   13.80   12.41   11.38   10.00    8.47    7.90    7.62    7.39    7.29    7.42   15.94    M4.1 
  2.144  0.1990   0.229    3290   5.016   31.33   15.26   13.75   13.79   12.39   11.37    9.99    8.46    7.89    7.61    7.38    7.28    7.41   15.96      M4 
  2.149  0.2000   0.230    3292   5.015   31.33   15.24   13.74   13.77   12.38   11.36    9.98    8.45    7.88    7.60    7.37    7.28    7.40   15.97      M4 
  3.179  0.2000   0.299    3292   4.789   31.56   14.59   13.16   13.19   11.85   10.83    9.44    7.88    7.31    7.02    6.80    6.70    6.83   15.80    M4.2 
  3.187  0.2010   0.300    3294   4.788   31.56   14.58   13.14   13.18   11.83   10.82    9.43    7.87    7.30    7.02    6.79    6.69    6.82   15.81    M4.2 
  3.195  0.2020   0.301    3295   4.787   31.57   14.56   13.13   13.16   11.82   10.80    9.42    7.87    7.29    7.01    6.78    6.69    6.81   15.82    M4.2 
  3.203  0.2030   0.302    3297   4.786   31.57   14.55   13.12   13.15   11.81   10.79    9.41    7.86    7.28    7.00    6.77    6.68    6.81   15.83    M4.2 
  3.211  0.2040   0.303    3299   4.786   31.57   14.53   13.10   13.14   11.80   10.78    9.39    7.85    7.27    6.99    6.77    6.67    6.80   15.83    M4.2 
  3.219  0.2050   0.304    3300   4.785   31.58   14.52   13.09   13.12   11.78   10.77    9.38    7.84    7.26    6.98    6.76    6.66    6.79   15.84    M4.2 
  3.227  0.2060   0.305    3302   4.784   31.58   14.51   13.08   13.11   11.77   10.76    9.37    7.83    7.25    6.97    6.75    6.65    6.78   15.85    M4.2 
  3.235  0.2070   0.306    3304   4.784   31.58   14.49   13.06   13.10   11.76   10.75    9.36    7.82    7.25    6.96    6.74    6.65    6.77   15.86    M4.1 
  3.243  0.2080   0.307    3305   4.783   31.59   14.48   13.05   13.08   11.75   10.73    9.35    7.81    7.24    6.95    6.73    6.64    6.77   15.86    M4.1 
  3.251  0.2090   0.308    3307   4.782   31.59   14.47   13.04   13.07   11.74   10.72    9.34    7.80    7.23    6.95    6.72    6.63    6.76   15.87    M4.1 
  3.259  0.2100   0.309    3309   4.781   31.60   14.45   13.03   13.06   11.72   10.71    9.33    7.80    7.22    6.94    6.72    6.62    6.75   15.88    M4.1 
  3.267  0.2110   0.310    3310   4.781   31.60   14.44   13.01   13.05   11.71   10.70    9.32    7.79    7.21    6.93    6.71    6.61    6.74   15.89    M4.1 
  3.274  0.2120   0.310    3312   4.780   31.60   14.43   13.00   13.03   11.70   10.69    9.31    7.78    7.20    6.92    6.70    6.61    6.74   15.89    M4.1 
  3.282  0.2130   0.311    3314   4.779   31.61   14.41   12.99   13.02   11.69   10.68    9.30    7.77    7.19    6.91    6.69    6.60    6.73   15.90    M4.1 
  3.290  0.2140   0.312    3316   4.779   31.61   14.40   12.98   13.01   11.68   10.67    9.29    7.76    7.19    6.90    6.68    6.59    6.72   15.91    M4.1 
  3.298  0.2150   0.313    3317   4.778   31.61   14.39   12.96   13.00   11.66   10.66    9.28    7.75    7.18    6.90    6.68    6.58    6.71   15.92    M4.1 
  3.305  0.2160   0.314    3319   4.777   31.62   14.37   12.95   12.99   11.65   10.65    9.27    7.74    7.17    6.89    6.67    6.58    6.70   15.92    M4.1 
  3.313  0.2170   0.315    3321   4.777   31.62   14.36   12.94   12.97   11.64   10.64    9.26    7.74    7.16    6.88    6.66    6.57    6.70   15.93    M4.1 
  3.321  0.2180   0.316    3322   4.776   31.62   14.35   12.93   12.96   11.63   10.62    9.25    7.73    7.15    6.87    6.65    6.56    6.69   15.94    M4.1 
  3.328  0.2190   0.317    3324   4.775   31.63   14.33   12.92   12.95   11.62   10.61    9.24    7.72    7.14    6.86    6.65    6.55    6.68   15.95    M4.1 
  3.336  0.2200   0.318    3326   4.775   31.63   14.32   12.90   12.94   11.61   10.60    9.23    7.71    7.13    6.86    6.64    6.55    6.67   15.96      M4 
  3.344  0.2210   0.319    3327   4.774   31.63   14.31   12.89   12.92   11.59   10.59    9.22    7.70    7.13    6.85    6.63    6.54    6.67   15.96      M4 
  3.351  0.2220   0.320    3329   4.773   31.64   14.30   12.88   12.91   11.58   10.58    9.21    7.69    7.12    6.84    6.62    6.53    6.66   15.97      M4 
  3.359  0.2230   0.321    3331   4.773   31.64   14.28   12.87   12.90   11.57   10.57    9.21    7.69    7.11    6.83    6.61    6.52    6.65   15.98      M4 
  3.367  0.2240   0.322    3332   4.772   31.65   14.27   12.85   12.89   11.56   10.56    9.20    7.68    7.10    6.82    6.61    6.52    6.64   15.99      M4 
  3.374  0.2250   0.323    3334   4.771   31.65   14.26   12.84   12.88   11.55   10.55    9.19    7.67    7.09    6.82    6.60    6.51    6.64   15.99      M4 
  3.382  0.2260   0.324    3336   4.771   31.65   14.24   12.83   12.86   11.54   10.54    9.18    7.66    7.09    6.81    6.59    6.50    6.63   16.00      M4 
  3.389  0.2270   0.325    3337   4.770   31.66   14.23   12.82   12.85   11.53   10.53    9.17    7.65    7.08    6.80    6.58    6.49    6.62   16.01      M4 
  3.397  0.2280   0.326    3339   4.769   31.66   14.22   12.81   12.84   11.51   10.52    9.16    7.64    7.07    6.79    6.58    6.49    6.61   16.02      M4 
  3.404  0.2290   0.327    3341   4.769   31.66   14.21   12.80   12.83   11.50   10.51    9.15    7.64    7.06    6.78    6.57    6.48    6.61   16.03      M4 
  3.412  0.2300   0.328    3342   4.768   31.67   14.19   12.78   12.82   11.49   10.50    9.14    7.63    7.05    6.78    6.56    6.47    6.60   16.03      M4 
  3.419  0.2310   0.329    3344   4.767   31.67   14.18   12.77   12.80   11.48   10.48    9.13    7.62    7.04    6.77    6.55    6.47    6.59   16.04      M4 
  3.427  0.2320   0.330    3346   4.767   31.67   14.17   12.76   12.79   11.47   10.47    9.12    7.61    7.04    6.76    6.55    6.46    6.59   16.05      M4 
  3.434  0.2330   0.331    3347   4.766   31.68   14.16   12.75   12.78   11.46   10.46    9.11    7.60    7.03    6.75    6.54    6.45    6.58   16.06    M3.9 
  3.442  0.2340   0.332    3349   4.765   31.68   14.14   12.74   12.77   11.45   10.45    9.10    7.60    7.02    6.75    6.53    6.44    6.57   16.06    M3.9 
  3.449  0.2350   0.333    3351   4.765   31.68   14.13   12.72   12.76   11.44   10.44    9.09    7.59    7.01    6.74    6.53    6.44    6.56   16.07    M3.9 
  3.457  0.2360   0.334    3352   4.764   31.69   14.12   12.71   12.75   11.42   10.43    9.08    7.58    7.01    6.73    6.52    6.43    6.56   16.08    M3.9 
  3.464  0.2370   0.335    3354   4.764   31.69   14.11   12.70   12.73   11.41   10.42    9.07    7.57    7.00    6.72    6.51    6.42    6.55   16.09    M3.9 
  3.471  0.2380   0.336    3356   4.763   31.69   14.09   12.69   12.72   11.40   10.41    9.06    7.57    6.99    6.72    6.50    6.42    6.54   16.10    M3.9 
  3.479  0.2390   0.336    3358   4.762   31.70   14.08   12.68   12.71   11.39   10.40    9.05    7.56    6.98    6.71    6.50    6.41    6.54   16.10    M3.9 
  3.486  0.2400   0.337    3359   4.762   31.70   14.07   12.67   12.70   11.38   10.39    9.05    7.55    6.97    6.70    6.49    6.40    6.53   16.11    M3.9 
  3.493  0.2410   0.338    3361   4.761   31.70   14.06   12.65   12.69   11.37   10.38    9.04    7.54    6.97    6.69    6.48    6.40    6.52   16.12    M3.9 
  3.501  0.2420   0.339    3363   4.760   31.71   14.04   12.64   12.68   11.36   10.37    9.03    7.53    6.96    6.69    6.47    6.39    6.52   16.13    M3.9 
  3.508  0.2430   0.340    3364   4.760   31.71   14.03   12.63   12.66   11.35   10.36    9.02    7.53    6.95    6.68    6.47    6.38    6.51   16.14    M3.9 
  3.515  0.2440   0.341    3366   4.759   31.71   14.02   12.62   12.65   11.34   10.35    9.01    7.52    6.94    6.67    6.46    6.37    6.50   16.15    M3.9 
  3.523  0.2450   0.342    3368   4.759   31.72   14.01   12.61   12.64   11.33   10.34    9.00    7.51    6.94    6.66    6.45    6.37    6.49   16.15    M3.8 
  3.530  0.2460   0.343    3369   4.758   31.72   13.99   12.60   12.63   11.31   10.33    8.99    7.50    6.93    6.66    6.45    6.36    6.49   16.16    M3.8 
  3.537  0.2470   0.344    3371   4.757   31.72   13.98   12.59   12.62   11.30   10.32    8.98    7.50    6.92    6.65    6.44    6.35    6.48   16.17    M3.8 
  3.544  0.2480   0.345    3373   4.757   31.73   13.97   12.57   12.61   11.29   10.31    8.97    7.49    6.91    6.64    6.43    6.35    6.47   16.18    M3.8 
  3.551  0.2490   0.346    3374   4.756   31.73   13.96   12.56   12.60   11.28   10.30    8.96    7.48    6.90    6.63    6.43    6.34    6.47   16.19    M3.8 
  3.559  0.2500   0.347    3376   4.756   31.73   13.95   12.55   12.58   11.27   10.29    8.95    7.47    6.90    6.63    6.42    6.33    6.46   16.19    M3.8 
  3.566  0.2510   0.348    3377   4.755   31.73   13.94   12.54   12.57   11.26   10.28    8.95    7.47    6.89    6.62    6.41    6.33    6.45   16.20    M3.8 
  3.573  0.2520   0.349    3378   4.754   31.74   13.93   12.53   12.56   11.25   10.27    8.94    7.46    6.88    6.61    6.41    6.32    6.45   16.21    M3.8 
  3.580  0.2530   0.350    3380   4.754   31.74   13.92   12.52   12.55   11.24   10.26    8.93    7.45    6.88    6.61    6.40    6.31    6.44   16.21    M3.8 
  3.587  0.2540   0.350    3381   4.753   31.74   13.91   12.51   12.55   11.23   10.25    8.92    7.45    6.87    6.60    6.39    6.31    6.44   16.22    M3.8 
  3.594  0.2550   0.351    3382   4.753   31.75   13.89   12.50   12.54   11.22   10.25    8.91    7.44    6.86    6.59    6.39    6.30    6.43   16.22    M3.8 
  3.602  0.2560   0.352    3383   4.752   31.75   13.88   12.49   12.53   11.22   10.24    8.91    7.43    6.86    6.59    6.38    6.30    6.42   16.23    M3.8 
  3.609  0.2570   0.353    3384   4.752   31.75   13.87   12.48   12.52   11.21   10.23    8.90    7.42    6.85    6.58    6.37    6.29    6.42   16.23    M3.8 
  3.616  0.2580   0.354    3386   4.751   31.75   13.86   12.47   12.51   11.20   10.22    8.89    7.42    6.84    6.57    6.37    6.28    6.41   16.24    M3.8 
  3.623  0.2590   0.355    3387   4.750   31.76   13.85   12.46   12.50   11.19   10.21    8.88    7.41    6.83    6.57    6.36    6.28    6.40   16.25    M3.8 
  3.630  0.2600   0.356    3388   4.750   31.76   13.84   12.45   12.49   11.18   10.20    8.88    7.40    6.83    6.56    6.35    6.27    6.40   16.25    M3.7 
  3.637  0.2610   0.357    3389   4.749   31.76   13.83   12.45   12.48   11.17   10.19    8.87    7.40    6.82    6.55    6.35    6.26    6.39   16.26    M3.7 
  3.644  0.2620   0.358    3390   4.749   31.77   13.82   12.44   12.47   11.16   10.19    8.86    7.39    6.81    6.55    6.34    6.26    6.39   16.26    M3.7 
  3.651  0.2630   0.359    3392   4.748   31.77   13.81   12.43   12.46   11.15   10.18    8.85    7.38    6.81    6.54    6.33    6.25    6.38   16.27    M3.7 
  3.658  0.2640   0.360    3393   4.748   31.77   13.80   12.42   12.45   11.14   10.17    8.84    7.38    6.80    6.53    6.33    6.25    6.37   16.28    M3.7 
  3.665  0.2650   0.361    3394   4.747   31.77   13.79   12.41   12.44   11.13   10.16    8.84    7.37    6.79    6.53    6.32    6.24    6.37   16.28    M3.7 
  3.672  0.2660   0.361    3395   4.747   31.78   13.78   12.40   12.43   11.12   10.15    8.83    7.36    6.79    6.52    6.32    6.23    6.36   16.29    M3.7 
  3.679  0.2670   0.362    3396   4.746   31.78   13.77   12.39   12.42   11.12   10.14    8.82    7.36    6.78    6.51    6.31    6.23    6.35   16.29    M3.7 
  3.686  0.2680   0.363    3398   4.745   31.78   13.76   12.38   12.41   11.11   10.13    8.81    7.35    6.77    6.51    6.30    6.22    6.35   16.30    M3.7 
  3.693  0.2690   0.364    3399   4.745   31.79   13.75   12.37   12.40   11.10   10.13    8.81    7.34    6.77    6.50    6.30    6.22    6.34   16.31    M3.7 
  3.700  0.2700   0.365    3400   4.744   31.79   13.74   12.36   12.39   11.09   10.12    8.80    7.34    6.76    6.49    6.29    6.21    6.34   16.31    M3.7 
  3.707  0.2710   0.366    3401   4.744   31.79   13.74   12.35   12.38   11.08   10.11    8.79    7.33    6.75    6.49    6.28    6.20    6.33   16.32    M3.7 
  3.713  0.2720   0.367    3402   4.743   31.79   13.73   12.34   12.38   11.07   10.10    8.78    7.32    6.75    6.48    6.28    6.20    6.32   16.32    M3.7 
  3.720  0.2730   0.368    3404   4.743   31.80   13.72   12.33   12.37   11.06   10.09    8.78    7.32    6.74    6.47    6.27    6.19    6.32   16.33    M3.7 
  3.727  0.2740   0.369    3405   4.742   31.80   13.71   12.32   12.36   11.05   10.09    8.77    7.31    6.73    6.47    6.27    6.19    6.31   16.33    M3.7 
  3.734  0.2750   0.370    3406   4.742   31.80   13.70   12.32   12.35   11.05   10.08    8.76    7.30    6.73    6.46    6.26    6.18    6.31   16.34    M3.7 
  3.741  0.2760   0.371    3407   4.741   31.81   13.69   12.31   12.34   11.04   10.07    8.75    7.30    6.72    6.46    6.25    6.17    6.30   16.34    M3.7 
  3.748  0.2770   0.371    3408   4.741   31.81   13.68   12.30   12.33   11.03   10.06    8.75    7.29    6.71    6.45    6.25    6.17    6.30   16.35    M3.6 
  3.755  0.2780   0.372    3410   4.740   31.81   13.67   12.29   12.32   11.02   10.05    8.74    7.28    6.71    6.44    6.24    6.16    6.29   16.36    M3.6 
  3.761  0.2790   0.373    3411   4.739   31.81   13.66   12.28   12.31   11.01   10.04    8.73    7.28    6.70    6.44    6.24    6.16    6.28   16.36    M3.6 
  3.768  0.2800   0.374    3412   4.739   31.82   13.65   12.27   12.30   11.00   10.04    8.72    7.27    6.70    6.43    6.23    6.15    6.28   16.37    M3.6 
  3.775  0.2810   0.375    3413   4.738   31.82   13.64   12.26   12.30   10.99   10.03    8.72    7.27    6.69    6.42    6.22    6.14    6.27   16.37    M3.6 
  3.782  0.2820   0.376    3414   4.738   31.82   13.64   12.25   12.29   10.99   10.02    8.71    7.26    6.68    6.42    6.22    6.14    6.27   16.38    M3.6 
  3.789  0.2830   0.377    3416   4.737   31.82   13.63   12.25   12.28   10.98   10.01    8.70    7.25    6.68    6.41    6.21    6.13    6.26   16.38    M3.6 
  3.795  0.2840   0.378    3417   4.737   31.83   13.62   12.24   12.27   10.97   10.00    8.70    7.25    6.67    6.41    6.21    6.13    6.25   16.39    M3.6 
  3.802  0.2850   0.379    3418   4.736   31.83   13.61   12.23   12.26   10.96   10.00    8.69    7.24    6.66    6.40    6.20    6.12    6.25   16.40    M3.6 
  3.809  0.2860   0.379    3419   4.736   31.83   13.60   12.22   12.25   10.95    9.99    8.68    7.23    6.66    6.39    6.19    6.12    6.24   16.40    M3.6 
  3.816  0.2870   0.380    3420   4.735   31.83   13.59   12.21   12.24   10.94    9.98    8.67    7.23    6.65    6.39    6.19    6.11    6.24   16.41    M3.6 
  3.822  0.2880   0.381    3422   4.735   31.84   13.58   12.20   12.23   10.94    9.97    8.67    7.22    6.64    6.38    6.18    6.10    6.23   16.41    M3.6 
  3.829  0.2890   0.382    3423   4.734   31.84   13.57   12.19   12.23   10.93    9.97    8.66    7.22    6.64    6.38    6.18    6.10    6.23   16.42    M3.6 
  3.836  0.2900   0.383    3424   4.734   31.84   13.56   12.18   12.22   10.92    9.96    8.65    7.21    6.63    6.37    6.17    6.09    6.22   16.42    M3.6 
  3.842  0.2910   0.384    3425   4.733   31.85   13.55   12.18   12.21   10.91    9.95    8.65    7.20    6.63    6.36    6.17    6.09    6.22   16.43    M3.6 
  3.849  0.2920   0.385    3426   4.733   31.85   13.55   12.17   12.20   10.90    9.94    8.64    7.20    6.62    6.36    6.16    6.08    6.21   16.44    M3.6 
  3.856  0.2930   0.386    3428   4.732   31.85   13.54   12.16   12.19   10.89    9.93    8.63    7.19    6.61    6.35    6.15    6.08    6.20   16.44    M3.6 
  3.862  0.2940   0.387    3429   4.732   31.85   13.53   12.15   12.18   10.89    9.93    8.62    7.18    6.61    6.35    6.15    6.07    6.20   16.45    M3.6 
  3.869  0.2950   0.387    3430   4.731   31.86   13.52   12.14   12.17   10.88    9.92    8.62    7.18    6.60    6.34    6.14    6.07    6.19   16.45    M3.5 
  3.875  0.2960   0.388    3431   4.731   31.86   13.51   12.13   12.17   10.87    9.91    8.61    7.17    6.60    6.33    6.14    6.06    6.19   16.46    M3.5 
  3.882  0.2970   0.389    3432   4.730   31.86   13.50   12.13   12.16   10.86    9.90    8.60    7.17    6.59    6.33    6.13    6.05    6.18   16.46    M3.5 
  3.889  0.2980   0.390    3434   4.730   31.86   13.49   12.12   12.15   10.85    9.90    8.60    7.16    6.58    6.32    6.13    6.05    6.18   16.47    M3.5 
  3.895  0.2990   0.391    3435   4.729   31.87   13.48   12.11   12.14   10.85    9.89    8.59    7.15    6.58    6.32    6.12    6.04    6.17   16.48    M3.5 
  3.902  0.3000   0.392    3436   4.729   31.87   13.48   12.10   12.13   10.84    9.88    8.58    7.15    6.57    6.31    6.11    6.04    6.17   16.48    M3.5 
  3.908  0.3010   0.393    3437   4.728   31.87   13.47   12.09   12.13   10.83    9.87    8.58    7.14    6.57    6.31    6.11    6.03    6.16   16.49    M3.5 
  3.915  0.3020   0.394    3438   4.728   31.87   13.46   12.09   12.12   10.82    9.87    8.57    7.14    6.56    6.30    6.10    6.03    6.16   16.49    M3.5 
  3.921  0.3030   0.394    3438   4.727   31.88   13.45   12.08   12.11   10.82    9.86    8.56    7.13    6.55    6.29    6.10    6.02    6.15   16.49    M3.5 
  3.928  0.3040   0.395    3439   4.727   31.88   13.45   12.07   12.10   10.81    9.85    8.56    7.13    6.55    6.29    6.09    6.02    6.15   16.50    M3.5 
  3.935  0.3050   0.396    3440   4.726   31.88   13.44   12.06   12.10   10.80    9.85    8.55    7.12    6.54    6.28    6.09    6.01    6.14   16.50    M3.5 
  3.941  0.3060   0.397    3441   4.726   31.88   13.43   12.06   12.09   10.80    9.84    8.54    7.11    6.54    6.28    6.08    6.01    6.14   16.50    M3.5 
  3.948  0.3070   0.398    3441   4.725   31.88   13.43   12.05   12.08   10.79    9.83    8.54    7.11    6.53    6.27    6.08    6.00    6.13   16.51    M3.5 
  3.954  0.3080   0.399    3442   4.725   31.89   13.42   12.04   12.08   10.78    9.83    8.53    7.10    6.53    6.27    6.07    6.00    6.13   16.51    M3.5 
  3.961  0.3090   0.400    3443   4.724   31.89   13.41   12.04   12.07   10.78    9.82    8.53    7.10    6.52    6.26    6.07    5.99    6.12   16.52    M3.5 
  3.967  0.3100   0.401    3444   4.724   31.89   13.40   12.03   12.06   10.77    9.81    8.52    7.09    6.52    6.26    6.06    5.99    6.12   16.52    M3.5 
  3.973  0.3110   0.401    3445   4.723   31.89   13.40   12.02   12.05   10.76    9.81    8.51    7.09    6.51    6.25    6.06    5.98    6.11   16.52    M3.5 
  3.980  0.3120   0.402    3445   4.723   31.90   13.39   12.01   12.05   10.76    9.80    8.51    7.08    6.50    6.25    6.05    5.98    6.11   16.53    M3.5 
  3.986  0.3130   0.403    3446   4.722   31.90   13.38   12.01   12.04   10.75    9.80    8.50    7.08    6.50    6.24    6.05    5.97    6.10   16.53    M3.5 
  3.993  0.3140   0.404    3447   4.722   31.90   13.37   12.00   12.03   10.74    9.79    8.50    7.07    6.49    6.24    6.04    5.97    6.10   16.53    M3.5 
  3.999  0.3150   0.405    3448   4.722   31.90   13.37   11.99   12.03   10.73    9.78    8.49    7.07    6.49    6.23    6.04    5.96    6.09   16.54    M3.5 
  4.006  0.3160   0.406    3448   4.721   31.90   13.36   11.99   12.02   10.73    9.78    8.48    7.06    6.48    6.22    6.03    5.96    6.09   16.54    M3.5 
  4.012  0.3170   0.407    3449   4.721   31.91   13.35   11.98   12.01   10.72    9.77    8.48    7.06    6.48    6.22    6.03    5.95    6.08   16.54    M3.5 
  4.018  0.3180   0.407    3450   4.720   31.91   13.35   11.97   12.01   10.71    9.76    8.47    7.05    6.47    6.21    6.02    5.95    6.08   16.55    M3.5 
  4.025  0.3190   0.408    3451   4.720   31.91   13.34   11.97   12.00   10.71    9.76    8.47    7.04    6.47    6.21    6.02    5.94    6.07   16.55    M3.4 
  4.031  0.3200   0.409    3452   4.719   31.91   13.33   11.96   11.99   10.70    9.75    8.46    7.04    6.46    6.20    6.01    5.94    6.07   16.56    M3.4 
  4.037  0.3210   0.410    3452   4.719   31.92   13.33   11.95   11.99   10.69    9.74    8.46    7.03    6.46    6.20    6.01    5.93    6.06   16.56    M3.4 
  4.044  0.3220   0.411    3453   4.718   31.92   13.32   11.95   11.98   10.69    9.74    8.45    7.03    6.45    6.19    6.00    5.93    6.06   16.56    M3.4 
  4.050  0.3230   0.412    3454   4.718   31.92   13.31   11.94   11.97   10.68    9.73    8.44    7.02    6.44    6.19    6.00    5.92    6.05   16.57    M3.4 
  4.056  0.3240   0.413    3455   4.717   31.92   13.30   11.93   11.96   10.68    9.73    8.44    7.02    6.44    6.18    5.99    5.92    6.05   16.57    M3.4 
  4.063  0.3250   0.413    3456   4.717   31.92   13.30   11.93   11.96   10.67    9.72    8.43    7.01    6.43    6.18    5.99    5.91    6.04   16.57    M3.4 
  4.069  0.3260   0.414    3456   4.716   31.93   13.29   11.92   11.95   10.66    9.71    8.43    7.01    6.43    6.17    5.98    5.91    6.04   16.58    M3.4 
  4.075  0.3270   0.415    3457   4.716   31.93   13.28   11.91   11.94   10.66    9.71    8.42    7.00    6.42    6.17    5.98    5.90    6.03   16.58    M3.4 
  4.082  0.3280   0.416    3458   4.716   31.93   13.28   11.90   11.94   10.65    9.70    8.41    7.00    6.42    6.16    5.97    5.90    6.03   16.59    M3.4 
  4.088  0.3290   0.417    3459   4.715   31.93   13.27   11.90   11.93   10.64    9.69    8.41    6.99    6.41    6.16    5.97    5.89    6.02   16.59    M3.4 
  4.094  0.3300   0.418    3459   4.715   31.94   13.26   11.89   11.92   10.64    9.69    8.40    6.99    6.41    6.15    5.96    5.89    6.02   16.59    M3.4 
  4.100  0.3310   0.418    3460   4.714   31.94   13.26   11.88   11.92   10.63    9.68    8.40    6.98    6.40    6.15    5.96    5.88    6.01   16.60    M3.4 
  4.107  0.3320   0.419    3461   4.714   31.94   13.25   11.88   11.91   10.62    9.68    8.39    6.98    6.40    6.14    5.95    5.88    6.01   16.60    M3.4 
  4.113  0.3330   0.420    3462   4.713   31.94   13.24   11.87   11.90   10.62    9.67    8.39    6.97    6.39    6.14    5.95    5.87    6.00   16.60    M3.4 
  4.119  0.3340   0.421    3463   4.713   31.94   13.24   11.86   11.90   10.61    9.66    8.38    6.97    6.39    6.13    5.94    5.87    6.00   16.61    M3.4 
  4.125  0.3350   0.422    3463   4.712   31.95   13.23   11.86   11.89   10.60    9.66    8.37    6.96    6.38    6.13    5.94    5.86    5.99   16.61    M3.4 
  4.132  0.3360   0.423    3464   4.712   31.95   13.22   11.85   11.88   10.60    9.65    8.37    6.96    6.38    6.12    5.93    5.86    5.99   16.62    M3.4 
  4.138  0.3370   0.424    3465   4.712   31.95   13.22   11.84   11.88   10.59    9.64    8.36    6.95    6.37    6.12    5.93    5.85    5.98   16.62    M3.4 
  4.144  0.3380   0.424    3466   4.711   31.95   13.21   11.84   11.87   10.58    9.64    8.36    6.95    6.37    6.11    5.92    5.85    5.98   16.62    M3.4 
  4.150  0.3390   0.425    3466   4.711   31.95   13.20   11.83   11.86   10.58    9.63    8.35    6.94    6.36    6.11    5.92    5.85    5.97   16.63    M3.4 
  4.156  0.3400   0.426    3467   4.710   31.96   13.19   11.82   11.86   10.57    9.63    8.35    6.94    6.36    6.10    5.91    5.84    5.97   16.63    M3.4 
  4.163  0.3410   0.427    3468   4.710   31.96   13.19   11.82   11.85   10.56    9.62    8.34    6.93    6.35    6.10    5.91    5.84    5.97   16.63    M3.4 
  4.169  0.3420   0.428    3469   4.709   31.96   13.18   11.81   11.84   10.56    9.61    8.33    6.93    6.35    6.09    5.90    5.83    5.96   16.64    M3.4 
  4.175  0.3430   0.429    3470   4.709   31.96   13.17   11.81   11.84   10.55    9.61    8.33    6.92    6.34    6.09    5.90    5.83    5.96   16.64    M3.4 
  4.181  0.3440   0.429    3470   4.709   31.97   13.17   11.80   11.83   10.55    9.60    8.32    6.92    6.34    6.08    5.89    5.82    5.95   16.65    M3.4 
  4.187  0.3450   0.430    3471   4.708   31.97   13.16   11.79   11.82   10.54    9.60    8.32    6.91    6.33    6.08    5.89    5.82    5.95   16.65    M3.3 
  4.193  0.3460   0.431    3472   4.708   31.97   13.15   11.79   11.82   10.53    9.59    8.31    6.91    6.33    6.07    5.88    5.81    5.94   16.65    M3.3 
  4.199  0.3470   0.432    3473   4.707   31.97   13.15   11.78   11.81   10.53    9.58    8.31    6.90    6.32    6.07    5.88    5.81    5.94   16.66    M3.3 
  4.206  0.3480   0.433    3473   4.707   31.97   13.14   11.77   11.81   10.52    9.58    8.30    6.90    6.32    6.06    5.87    5.80    5.93   16.66    M3.3 
  4.212  0.3490   0.434    3474   4.706   31.98   13.13   11.77   11.80   10.51    9.57    8.30    6.89    6.31    6.06    5.87    5.80    5.93   16.67    M3.3 
  4.218  0.3500   0.434    3475   4.706   31.98   13.13   11.76   11.79   10.51    9.57    8.29    6.89    6.31    6.05    5.87    5.79    5.92   16.67    M3.3 
  4.224  0.3510   0.435    3476   4.706   31.98   13.12   11.75   11.79   10.50    9.56    8.28    6.88    6.30    6.05    5.86    5.79    5.92   16.67    M3.3 
  4.230  0.3520   0.436    3477   4.705   31.98   13.11   11.75   11.78   10.49    9.55    8.28    6.88    6.30    6.04    5.86    5.79    5.92   16.68    M3.3 
  4.236  0.3530   0.437    3478   4.705   31.98   13.11   11.74   11.77   10.49    9.55    8.27    6.87    6.29    6.04    5.85    5.78    5.91   16.68    M3.3 
  4.242  0.3540   0.438    3479   4.704   31.99   13.10   11.73   11.76   10.48    9.54    8.27    6.87    6.29    6.03    5.85    5.78    5.91   16.69    M3.3 
  4.248  0.3550   0.439    3480   4.704   31.99   13.09   11.72   11.76   10.47    9.53    8.26    6.86    6.28    6.03    5.84    5.77    5.90   16.69    M3.3 
  4.254  0.3560   0.439    3481   4.703   31.99   13.09   11.72   11.75   10.47    9.53    8.26    6.86    6.28    6.02    5.84    5.77    5.90   16.70    M3.3 
  4.260  0.3570   0.440    3482   4.703   31.99   13.08   11.71   11.74   10.46    9.52    8.25    6.85    6.27    6.02    5.83    5.76    5.89   16.70    M3.3 
  4.266  0.3580   0.441    3483   4.703   31.99   13.07   11.70   11.74   10.45    9.52    8.24    6.85    6.27    6.01    5.83    5.76    5.89   16.71    M3.3 
  4.272  0.3590   0.442    3483   4.702   32.00   13.06   11.70   11.73   10.45    9.51    8.24    6.84    6.26    6.01    5.82    5.75    5.88   16.71    M3.3 
  4.278  0.3600   0.443    3484   4.702   32.00   13.06   11.69   11.72   10.44    9.50    8.23    6.84    6.26    6.00    5.82    5.75    5.88   16.72    M3.3 
  4.284  0.3610   0.444    3485   4.701   32.00   13.05   11.68   11.72   10.44    9.50    8.23    6.83    6.25    6.00    5.81    5.74    5.87   16.72    M3.3 
  4.290  0.3620   0.444    3486   4.701   32.00   13.04   11.68   11.71   10.43    9.49    8.22    6.83    6.25    6.00    5.81    5.74    5.87   16.73    M3.3 
  4.296  0.3630   0.445    3487   4.701   32.01   13.04   11.67   11.70   10.42    9.48    8.22    6.82    6.24    5.99    5.80    5.74    5.87   16.73    M3.3 
  4.302  0.3640   0.446    3488   4.700   32.01   13.03   11.66   11.70   10.42    9.48    8.21    6.82    6.24    5.99    5.80    5.73    5.86   16.74    M3.3 
  4.308  0.3650   0.447    3489   4.700   32.01   13.02   11.66   11.69   10.41    9.47    8.20    6.81    6.23    5.98    5.80    5.73    5.86   16.74    M3.3 
  4.314  0.3660   0.448    3490   4.699   32.01   13.02   11.65   11.68   10.40    9.47    8.20    6.81    6.23    5.98    5.79    5.72    5.85   16.75    M3.3 
  4.320  0.3670   0.448    3491   4.699   32.01   13.01   11.64   11.68   10.40    9.46    8.19    6.80    6.22    5.97    5.79    5.72    5.85   16.75    M3.2 
  4.326  0.3680   0.449    3492   4.699   32.02   13.00   11.64   11.67   10.39    9.45    8.19    6.80    6.22    5.97    5.78    5.71    5.84   16.76    M3.2 
  4.332  0.3690   0.450    3493   4.698   32.02   13.00   11.63   11.66   10.38    9.45    8.18    6.79    6.21    5.96    5.78    5.71    5.84   16.76    M3.2 
  4.338  0.3700   0.451    3494   4.698   32.02   12.99   11.62   11.66   10.38    9.44    8.18    6.79    6.21    5.96    5.77    5.70    5.84   16.77    M3.2 
  4.344  0.3710   0.452    3495   4.697   32.02   12.98   11.62   11.65   10.37    9.44    8.17    6.78    6.20    5.95    5.77    5.70    5.83   16.77    M3.2 
  4.350  0.3720   0.453    3496   4.697   32.02   12.97   11.61   11.64   10.36    9.43    8.17    6.78    6.20    5.95    5.76    5.70    5.83   16.78    M3.2 
  4.355  0.3730   0.453    3497   4.697   32.03   12.97   11.60   11.64   10.36    9.42    8.16    6.77    6.19    5.94    5.76    5.69    5.82   16.78    M3.2 
  4.361  0.3740   0.454    3498   4.696   32.03   12.96   11.60   11.63   10.35    9.42    8.15    6.77    6.19    5.94    5.75    5.69    5.82   16.78    M3.2 
  4.367  0.3750   0.455    3498   4.696   32.03   12.95   11.59   11.62   10.34    9.41    8.15    6.76    6.18    5.93    5.75    5.68    5.81   16.79    M3.2 
  4.373  0.3760   0.456    3499   4.695   32.03   12.95   11.58   11.62   10.34    9.41    8.14    6.76    6.18    5.93    5.75    5.68    5.81   16.79    M3.2 
  4.379  0.3770   0.457    3500   4.695   32.03   12.94   11.58   11.61   10.33    9.40    8.14    6.75    6.17    5.92    5.74    5.67    5.80   16.80    M3.2 
  4.385  0.3780   0.457    3501   4.695   32.04   12.93   11.57   11.60   10.32    9.39    8.13    6.75    6.17    5.92    5.74    5.67    5.80   16.80    M3.2 
  4.391  0.3790   0.458    3502   4.694   32.04   12.93   11.56   11.60   10.32    9.39    8.13    6.74    6.16    5.92    5.73    5.67    5.80   16.81    M3.2 
  4.397  0.3800   0.459    3503   4.694   32.04   12.92   11.56   11.59   10.31    9.38    8.12    6.74    6.16    5.91    5.73    5.66    5.79   16.81    M3.2 
  4.402  0.3810   0.460    3504   4.693   32.04   12.92   11.55   11.58   10.31    9.38    8.12    6.73    6.15    5.91    5.72    5.66    5.79   16.82    M3.2 
  4.408  0.3820   0.461    3505   4.693   32.04   12.91   11.54   11.58   10.30    9.37    8.11    6.73    6.15    5.90    5.72    5.65    5.78   16.82    M3.2 
  4.414  0.3830   0.461    3506   4.693   32.05   12.90   11.54   11.57   10.29    9.36    8.11    6.72    6.14    5.90    5.71    5.65    5.78   16.82    M3.2 
  4.420  0.3840   0.462    3507   4.692   32.05   12.90   11.53   11.56   10.29    9.36    8.10    6.72    6.14    5.89    5.71    5.64    5.78   16.83    M3.2 
  4.426  0.3850   0.463    3508   4.692   32.05   12.89   11.53   11.56   10.28    9.35    8.10    6.72    6.13    5.89    5.71    5.64    5.77   16.83    M3.2 
  4.431  0.3860   0.464    3509   4.692   32.05   12.88   11.52   11.55   10.28    9.35    8.09    6.71    6.13    5.88    5.70    5.64    5.77   16.84    M3.2 
  4.437  0.3870   0.465    3510   4.691   32.05   12.88   11.51   11.55   10.27    9.34    8.08    6.71    6.12    5.88    5.70    5.63    5.76   16.84    M3.2 
  4.443  0.3880   0.465    3511   4.691   32.06   12.87   11.51   11.54   10.26    9.33    8.08    6.70    6.12    5.87    5.69    5.63    5.76   16.85    M3.2 
  4.449  0.3890   0.466    3512   4.690   32.06   12.87   11.50   11.53   10.26    9.33    8.07    6.70    6.12    5.87    5.69    5.62    5.75   16.85    M3.2 
  4.455  0.3900   0.467    3513   4.690   32.06   12.86   11.49   11.53   10.25    9.32    8.07    6.69    6.11    5.86    5.68    5.62    5.75   16.85    M3.1 
  4.460  0.3910   0.468    3514   4.690   32.06   12.85   11.49   11.52   10.24    9.32    8.06    6.69    6.11    5.86    5.68    5.61    5.75   16.86    M3.1 
  4.466  0.3920   0.469    3514   4.689   32.06   12.85   11.48   11.51   10.24    9.31    8.06    6.68    6.10    5.86    5.68    5.61    5.74   16.86    M3.1 
  4.472  0.3930   0.470    3515   4.689   32.07   12.84   11.48   11.51   10.23    9.31    8.05    6.68    6.10    5.85    5.67    5.61    5.74   16.87    M3.1 
  4.478  0.3940   0.470    3516   4.688   32.07   12.83   11.47   11.50   10.23    9.30    8.05    6.67    6.09    5.85    5.67    5.60    5.73   16.87    M3.1 
  4.483  0.3950   0.471    3517   4.688   32.07   12.83   11.46   11.50   10.22    9.29    8.04    6.67    6.09    5.84    5.66    5.60    5.73   16.87    M3.1 
  4.489  0.3960   0.472    3518   4.688   32.07   12.82   11.46   11.49   10.21    9.29    8.04    6.66    6.08    5.84    5.66    5.59    5.73   16.88    M3.1 
  4.495  0.3970   0.473    3519   4.687   32.07   12.82   11.45   11.48   10.21    9.28    8.03    6.66    6.08    5.83    5.65    5.59    5.72   16.88    M3.1 
  4.501  0.3980   0.474    3520   4.687   32.07   12.81   11.44   11.48   10.20    9.28    8.03    6.66    6.07    5.83    5.65    5.59    5.72   16.89    M3.1 
  4.506  0.3990   0.474    3521   4.687   32.08   12.80   11.44   11.47   10.20    9.27    8.02    6.65    6.07    5.82    5.65    5.58    5.71   16.89    M3.1 
  4.512  0.4000   0.475    3522   4.686   32.08   12.80   11.43   11.46   10.19    9.26    8.02    6.65    6.06    5.82    5.64    5.58    5.71   16.90    M3.1 
  4.518  0.4010   0.476    3523   4.686   32.08   12.79   11.42   11.46   10.18    9.26    8.01    6.64    6.06    5.82    5.64    5.57    5.71   16.90    M3.1 
  4.523  0.4020   0.477    3524   4.686   32.08   12.78   11.42   11.45   10.18    9.25    8.01    6.64    6.05    5.81    5.63    5.57    5.70   16.91    M3.1 
  4.529  0.4030   0.477    3526   4.685   32.08   12.78   11.41   11.44   10.17    9.25    8.00    6.63    6.05    5.81    5.63    5.56    5.70   16.91    M3.1 
  4.535  0.4040   0.478    3527   4.685   32.09   12.77   11.40   11.44   10.16    9.24    7.99    6.63    6.04    5.80    5.62    5.56    5.69   16.92    M3.1 
  4.540  0.4050   0.479    3528   4.684   32.09   12.76   11.40   11.43   10.16    9.23    7.99    6.62    6.04    5.80    5.62    5.56    5.69   16.92    M3.1 
  4.546  0.4060   0.480    3529   4.684   32.09   12.76   11.39   11.42   10.15    9.23    7.98    6.62    6.03    5.79    5.62    5.55    5.69   16.93    M3.1 
  4.552  0.4070   0.481    3530   4.684   32.09   12.75   11.38   11.42   10.14    9.22    7.98    6.61    6.03    5.79    5.61    5.55    5.68   16.94    M3.1 
  4.557  0.4080   0.481    3532   4.683   32.09   12.74   11.38   11.41   10.14    9.21    7.97    6.61    6.02    5.78    5.61    5.54    5.68   16.94    M3.1 
  4.563  0.4090   0.482    3533   4.683   32.10   12.74   11.37   11.40   10.13    9.21    7.97    6.60    6.02    5.78    5.60    5.54    5.67   16.95    M3.1 
  4.569  0.4100   0.483    3534   4.683   32.10   12.73   11.36   11.40   10.12    9.20    7.96    6.60    6.02    5.77    5.60    5.54    5.67   16.95      M3 
  4.574  0.4110   0.484    3535   4.682   32.10   12.72   11.36   11.39   10.12    9.20    7.96    6.59    6.01    5.77    5.59    5.53    5.67   16.96      M3 
  4.580  0.4120   0.485    3536   4.682   32.10   12.72   11.35   11.38   10.11    9.19    7.95    6.59    6.01    5.77    5.59    5.53    5.66   16.96      M3 
  4.585  0.4130   0.485    3538   4.682   32.11   12.71   11.34   11.38   10.10    9.18    7.94    6.59    6.00    5.76    5.59    5.52    5.66   16.97      M3 
  4.591  0.4140   0.486    3539   4.681   32.11   12.70   11.34   11.37   10.10    9.18    7.94    6.58    6.00    5.76    5.58    5.52    5.65   16.97      M3 
  4.597  0.4150   0.487    3540   4.681   32.11   12.70   11.33   11.36   10.09    9.17    7.93    6.58    5.99    5.75    5.58    5.52    5.65   16.98      M3 
  4.602  0.4160   0.488    3541   4.680   32.11   12.69   11.32   11.36   10.08    9.16    7.93    6.57    5.99    5.75    5.57    5.51    5.65   16.99      M3 
  4.608  0.4170   0.489    3542   4.680   32.11   12.68   11.32   11.35   10.08    9.16    7.92    6.57    5.98    5.74    5.57    5.51    5.64   16.99      M3 
  4.613  0.4180   0.489    3544   4.680   32.11   12.68   11.31   11.34   10.07    9.15    7.92    6.56    5.98    5.74    5.56    5.50    5.64   17.00      M3 
  4.619  0.4190   0.490    3545   4.679   32.12   12.67   11.30   11.34   10.06    9.15    7.91    6.56    5.97    5.73    5.56    5.50    5.63   17.00      M3 
  4.624  0.4200   0.491    3546   4.679   32.12   12.66   11.30   11.33   10.06    9.14    7.91    6.55    5.97    5.73    5.56    5.49    5.63   17.01      M3 
  4.630  0.4210   0.492    3547   4.679   32.12   12.66   11.29   11.32   10.05    9.13    7.90    6.55    5.96    5.72    5.55    5.49    5.63   17.01      M3 
  4.636  0.4220   0.492    3548   4.678   32.12   12.65   11.28   11.32   10.04    9.13    7.90    6.54    5.96    5.72    5.55    5.49    5.62   17.02      M3 
  4.641  0.4230   0.493    3550   4.678   32.12   12.64   11.28   11.31   10.04    9.12    7.89    6.54    5.95    5.72    5.54    5.48    5.62   17.03      M3 
  4.647  0.4240   0.494    3551   4.678   32.13   12.64   11.27   11.30   10.03    9.12    7.89    6.53    5.95    5.71    5.54    5.48    5.61   17.03      M3 
  4.652  0.4250   0.495    3552   4.677   32.13   12.63   11.26   11.30   10.02    9.11    7.88    6.53    5.94    5.71    5.54    5.47    5.61   17.04      M3 
  4.658  0.4260   0.496    3553   4.677   32.13   12.62   11.26   11.29   10.02    9.10    7.87    6.53    5.94    5.70    5.53    5.47    5.61   17.04      M3 
  4.663  0.4270   0.496    3554   4.677   32.13   12.62   11.25   11.28   10.01    9.10    7.87    6.52    5.93    5.70    5.53    5.47    5.60   17.05      M3 
  4.669  0.4280   0.497    3556   4.676   32.13   12.61   11.24   11.28   10.00    9.09    7.86    6.52    5.93    5.69    5.52    5.46    5.60   17.05    M2.9 
  4.674  0.4290   0.498    3557   4.676   32.14   12.60   11.24   11.27   10.00    9.08    7.86    6.51    5.93    5.69    5.52    5.46    5.59   17.06    M2.9 
  4.680  0.4300   0.499    3558   4.676   32.14   12.60   11.23   11.26    9.99    9.08    7.85    6.51    5.92    5.69    5.51    5.45    5.59   17.07    M2.9 
  4.685  0.4310   0.499    3559   4.675   32.14   12.59   11.22   11.26    9.98    9.07    7.85    6.50    5.92    5.68    5.51    5.45    5.59   17.07    M2.9 
  4.691  0.4320   0.500    3560   4.675   32.14   12.58   11.22   11.25    9.98    9.07    7.84    6.50    5.91    5.68    5.51    5.45    5.58   17.08    M2.9 
  4.696  0.4330   0.501    3562   4.675   32.14   12.58   11.21   11.24    9.97    9.06    7.84    6.49    5.91    5.67    5.50    5.44    5.58   17.08    M2.9 
  4.702  0.4340   0.502    3563   4.674   32.15   12.57   11.20   11.24    9.97    9.05    7.83    6.49    5.90    5.67    5.50    5.44    5.57   17.09    M2.9 
  4.707  0.4350   0.503    3564   4.674   32.15   12.56   11.20   11.23    9.96    9.05    7.83    6.48    5.90    5.66    5.49    5.44    5.57   17.09    M2.9 
  4.713  0.4360   0.503    3565   4.674   32.15   12.56   11.19   11.22    9.95    9.04    7.82    6.48    5.89    5.66    5.49    5.43    5.57   17.10    M2.9 
  4.718  0.4370   0.504    3566   4.673   32.15   12.55   11.18   11.22    9.95    9.04    7.82    6.48    5.89    5.65    5.49    5.43    5.56   17.11    M2.9 
  4.724  0.4380   0.505    3568   4.673   32.15   12.55   11.18   11.21    9.94    9.03    7.81    6.47    5.88    5.65    5.48    5.42    5.56   17.11    M2.9 
  4.729  0.4390   0.506    3569   4.673   32.16   12.54   11.17   11.20    9.93    9.02    7.81    6.47    5.88    5.65    5.48    5.42    5.56   17.12    M2.9 
  4.734  0.4400   0.506    3570   4.672   32.16   12.53   11.16   11.20    9.93    9.02    7.80    6.46    5.87    5.64    5.47    5.42    5.55   17.12    M2.9 
  4.740  0.4410   0.507    3571   4.672   32.16   12.53   11.16   11.19    9.92    9.01    7.79    6.46    5.87    5.64    5.47    5.41    5.55   17.13    M2.9 
  4.745  0.4420   0.508    3572   4.672   32.16   12.52   11.15   11.18    9.91    9.01    7.79    6.45    5.87    5.63    5.47    5.41    5.54   17.14    M2.9 
  4.751  0.4430   0.509    3574   4.671   32.16   12.51   11.14   11.18    9.91    9.00    7.78    6.45    5.86    5.63    5.46    5.40    5.54   17.14    M2.9 
  4.756  0.4440   0.510    3575   4.671   32.17   12.51   11.14   11.17    9.90    8.99    7.78    6.44    5.86    5.62    5.46    5.40    5.54   17.15    M2.9 
  4.762  0.4450   0.510    3576   4.671   32.17   12.50   11.13   11.16    9.89    8.99    7.77    6.44    5.85    5.62    5.45    5.40    5.53   17.15    M2.8 
  4.767  0.4460   0.511    3577   4.670   32.17   12.49   11.12   11.16    9.89    8.98    7.77    6.44    5.85    5.62    5.45    5.39    5.53   17.16    M2.8 
  4.772  0.4470   0.512    3578   4.670   32.17   12.49   11.12   11.15    9.88    8.98    7.76    6.43    5.84    5.61    5.45    5.39    5.53   17.16    M2.8 
  4.778  0.4480   0.513    3580   4.670   32.17   12.48   11.11   11.14    9.88    8.97    7.76    6.43    5.84    5.61    5.44    5.38    5.52   17.17    M2.8 
  4.783  0.4490   0.513    3581   4.669   32.17   12.47   11.11   11.14    9.87    8.96    7.75    6.42    5.83    5.60    5.44    5.38    5.52   17.18    M2.8 
  4.788  0.4500   0.514    3582   4.669   32.18   12.47   11.10   11.13    9.86    8.96    7.75    6.42    5.83    5.60    5.43    5.38    5.51   17.18    M2.8 
  4.794  0.4510   0.515    3583   4.669   32.18   12.46   11.09   11.12    9.86    8.95    7.74    6.41    5.82    5.59    5.43    5.37    5.51   17.19    M2.8 
  4.799  0.4520   0.516    3585   4.668   32.18   12.45   11.09   11.12    9.85    8.95    7.74    6.41    5.82    5.59    5.43    5.37    5.51   17.20    M2.8 
  4.805  0.4530   0.516    3586   4.668   32.18   12.45   11.08   11.11    9.84    8.94    7.73    6.40    5.82    5.59    5.42    5.37    5.50   17.20    M2.8 
  4.810  0.4540   0.517    3587   4.668   32.18   12.44   11.07   11.10    9.84    8.93    7.73    6.40    5.81    5.58    5.42    5.36    5.50   17.21    M2.8 
  4.815  0.4550   0.518    3589   4.667   32.19   12.43   11.06   11.10    9.83    8.93    7.72    6.40    5.81    5.58    5.41    5.36    5.50   17.22    M2.8 
  4.821  0.4560   0.519    3590   4.667   32.19   12.43   11.06   11.09    9.82    8.92    7.72    6.39    5.80    5.57    5.41    5.35    5.49   17.22    M2.8 
  4.826  0.4570   0.519    3591   4.667   32.19   12.42   11.05   11.08    9.82    8.91    7.71    6.39    5.80    5.57    5.41    5.35    5.49   17.23    M2.8 
  4.831  0.4580   0.520    3593   4.666   32.19   12.41   11.04   11.08    9.81    8.91    7.70    6.38    5.79    5.56    5.40    5.35    5.48   17.24    M2.8 
  4.837  0.4590   0.521    3594   4.666   32.19   12.41   11.04   11.07    9.80    8.90    7.70    6.38    5.79    5.56    5.40    5.34    5.48   17.24    M2.8 
  4.842  0.4600   0.522    3595   4.666   32.20   12.40   11.03   11.06    9.80    8.90    7.69    6.37    5.78    5.56    5.39    5.34    5.48   17.25    M2.8 
  4.847  0.4610   0.522    3597   4.665   32.20   12.39   11.02   11.06    9.79    8.89    7.69    6.37    5.78    5.55    5.39    5.33    5.47   17.26    M2.7 
  4.853  0.4620   0.523    3598   4.665   32.20   12.39   11.02   11.05    9.78    8.88    7.68    6.36    5.77    5.55    5.39    5.33    5.47   17.26    M2.7 
  4.858  0.4630   0.524    3599   4.665   32.20   12.38   11.01   11.04    9.78    8.88    7.68    6.36    5.77    5.54    5.38    5.33    5.47   17.27    M2.7 
  4.863  0.4640   0.525    3601   4.664   32.20   12.38   11.00   11.04    9.77    8.87    7.67    6.36    5.76    5.54    5.38    5.32    5.46   17.27    M2.7 
  4.868  0.4650   0.526    3602   4.664   32.21   12.37   11.00   11.03    9.76    8.87    7.67    6.35    5.76    5.53    5.37    5.32    5.46   17.28    M2.7 
  4.874  0.4660   0.526    3603   4.664   32.21   12.36   10.99   11.02    9.76    8.86    7.66    6.35    5.76    5.53    5.37    5.32    5.46   17.29    M2.7 
  4.879  0.4670   0.527    3605   4.663   32.21   12.36   10.98   11.02    9.75    8.85    7.66    6.34    5.75    5.53    5.37    5.31    5.45   17.29    M2.7 
  4.884  0.4680   0.528    3606   4.663   32.21   12.35   10.98   11.01    9.74    8.85    7.65    6.34    5.75    5.52    5.36    5.31    5.45   17.30    M2.7 
  4.890  0.4690   0.529    3607   4.663   32.21   12.34   10.97   11.00    9.74    8.84    7.65    6.33    5.74    5.52    5.36    5.30    5.44   17.30    M2.7 
  4.895  0.4700   0.529    3609   4.662   32.21   12.34   10.97   11.00    9.73    8.84    7.64    6.33    5.74    5.51    5.36    5.30    5.44   17.31    M2.7 
  4.900  0.4710   0.530    3610   4.662   32.22   12.33   10.96   10.99    9.73    8.83    7.64    6.33    5.73    5.51    5.35    5.30    5.44   17.32    M2.7 
  4.905  0.4720   0.531    3611   4.662   32.22   12.33   10.95   10.98    9.72    8.82    7.63    6.32    5.73    5.51    5.35    5.29    5.43   17.32    M2.7 
  4.911  0.4730   0.532    3613   4.662   32.22   12.32   10.95   10.98    9.71    8.82    7.63    6.32    5.72    5.50    5.34    5.29    5.43   17.33    M2.7 
  4.916  0.4740   0.532    3614   4.661   32.22   12.31   10.94   10.97    9.71    8.81    7.62    6.31    5.72    5.50    5.34    5.29    5.43   17.33    M2.7 
  4.921  0.4750   0.533    3616   4.661   32.22   12.31   10.93   10.97    9.70    8.81    7.62    6.31    5.72    5.49    5.34    5.28    5.42   17.34    M2.7 
  4.926  0.4760   0.534    3617   4.661   32.23   12.30   10.93   10.96    9.69    8.80    7.61    6.30    5.71    5.49    5.33    5.28    5.42   17.35    M2.7 
  4.931  0.4770   0.535    3618   4.660   32.23   12.30   10.92   10.95    9.69    8.79    7.61    6.30    5.71    5.48    5.33    5.28    5.42   17.35    M2.6 
  4.937  0.4780   0.535    3620   4.660   32.23   12.29   10.91   10.95    9.68    8.79    7.60    6.30    5.70    5.48    5.32    5.27    5.41   17.36    M2.6 
  4.942  0.4790   0.536    3621   4.660   32.23   12.28   10.91   10.94    9.67    8.78    7.60    6.29    5.70    5.48    5.32    5.27    5.41   17.36    M2.6 
  4.947  0.4800   0.537    3622   4.659   32.23   12.28   10.90   10.93    9.67    8.78    7.59    6.29    5.69    5.47    5.32    5.26    5.41   17.37    M2.6 
  4.952  0.4810   0.538    3624   4.659   32.24   12.27   10.89   10.93    9.66    8.77    7.59    6.28    5.69    5.47    5.31    5.26    5.40   17.38    M2.6 
  4.957  0.4820   0.538    3625   4.659   32.24   12.27   10.89   10.92    9.66    8.76    7.58    6.28    5.68    5.46    5.31    5.26    5.40   17.38    M2.6 
  4.963  0.4830   0.539    3626   4.658   32.24   12.26   10.88   10.91    9.65    8.76    7.58    6.27    5.68    5.46    5.31    5.25    5.40   17.39    M2.6 
  4.968  0.4840   0.540    3628   4.658   32.24   12.25   10.88   10.91    9.64    8.75    7.57    6.27    5.67    5.46    5.30    5.25    5.39   17.39    M2.6 
  4.973  0.4850   0.541    3629   4.658   32.24   12.25   10.87   10.90    9.64    8.75    7.57    6.27    5.67    5.45    5.30    5.25    5.39   17.40    M2.6 
  4.978  0.4860   0.541    3630   4.658   32.24   12.24   10.86   10.90    9.63    8.74    7.56    6.26    5.67    5.45    5.29    5.24    5.38   17.41    M2.6 
  4.983  0.4870   0.542    3632   4.657   32.25   12.24   10.86   10.89    9.62    8.73    7.56    6.26    5.66    5.44    5.29    5.24    5.38   17.41    M2.6 
  4.989  0.4880   0.543    3633   4.657   32.25   12.23   10.85   10.88    9.62    8.73    7.55    6.25    5.66    5.44    5.29    5.24    5.38   17.42    M2.6 
  4.994  0.4890   0.544    3634   4.657   32.25   12.22   10.84   10.88    9.61    8.72    7.55    6.25    5.65    5.43    5.28    5.23    5.37   17.42    M2.6 
  4.999  0.4900   0.544    3636   4.656   32.25   12.22   10.84   10.87    9.61    8.72    7.54    6.25    5.65    5.43    5.28    5.23    5.37   17.43    M2.6 
  5.004  0.4910   0.545    3637   4.656   32.25   12.21   10.83   10.86    9.60    8.71    7.54    6.24    5.64    5.43    5.28    5.22    5.37   17.44    M2.6 
  5.009  0.4920   0.546    3638   4.656   32.26   12.21   10.83   10.86    9.59    8.71    7.53    6.24    5.64    5.42    5.27    5.22    5.36   17.44    M2.6 
  5.014  0.4930   0.547    3640   4.655   32.26   12.20   10.82   10.85    9.59    8.70    7.53    6.23    5.64    5.42    5.27    5.22    5.36   17.45    M2.6 
  5.019  0.4940   0.547    3641   4.655   32.26   12.19   10.81   10.84    9.58    8.69    7.52    6.23    5.63    5.41    5.26    5.21    5.36   17.45    M2.5 
  5.025  0.4950   0.548    3642   4.655   32.26   12.19   10.81   10.84    9.57    8.69    7.52    6.22    5.63    5.41    5.26    5.21    5.35   17.46    M2.5 
  5.030  0.4960   0.549    3644   4.654   32.26   12.18   10.80   10.83    9.57    8.68    7.51    6.22    5.62    5.41    5.26    5.21    5.35   17.47    M2.5 
  5.035  0.4970   0.549    3645   4.654   32.26   12.18   10.79   10.83    9.56    8.68    7.51    6.22    5.62    5.40    5.25    5.20    5.35   17.47    M2.5 
  5.040  0.4980   0.550    3646   4.654   32.27   12.17   10.79   10.82    9.56    8.67    7.50    6.21    5.61    5.40    5.25    5.20    5.34   17.48    M2.5 
  5.045  0.4990   0.551    3648   4.654   32.27   12.16   10.78   10.81    9.55    8.66    7.50    6.21    5.61    5.39    5.25    5.20    5.34   17.48    M2.5 
  5.050  0.5000   0.552    3649   4.653   32.27   12.16   10.77   10.81    9.54    8.66    7.49    6.20    5.60    5.39    5.24    5.19    5.34   17.49    M2.5 
  5.055  0.5010   0.552    3651   4.653   32.27   12.15   10.77   10.80    9.53    8.65    7.48    6.20    5.60    5.39    5.24    5.19    5.33   17.50    M2.5 
  5.060  0.5020   0.553    3653   4.653   32.27   12.14   10.76   10.79    9.53    8.64    7.48    6.19    5.59    5.38    5.23    5.19    5.33   17.51    M2.5 
  5.065  0.5030   0.554    3656   4.652   32.28   12.13   10.75   10.78    9.52    8.64    7.47    6.19    5.59    5.38    5.23    5.18    5.33   17.52    M2.5 
  5.070  0.5040   0.555    3658   4.652   32.28   12.13   10.74   10.77    9.51    8.63    7.47    6.18    5.58    5.37    5.23    5.18    5.32   17.53    M2.5 
  5.076  0.5050   0.555    3660   4.652   32.28   12.12   10.73   10.76    9.50    8.62    7.46    6.18    5.58    5.37    5.22    5.17    5.32   17.54    M2.5 
  5.081  0.5060   0.556    3662   4.652   32.28   12.11   10.72   10.76    9.49    8.61    7.45    6.17    5.57    5.36    5.22    5.17    5.32   17.55    M2.4 
  5.086  0.5070   0.557    3664   4.651   32.29   12.10   10.72   10.75    9.48    8.60    7.45    6.17    5.57    5.36    5.21    5.17    5.31   17.56    M2.4 
  5.091  0.5080   0.558    3667   4.651   32.29   12.10   10.71   10.74    9.48    8.60    7.44    6.16    5.56    5.35    5.21    5.16    5.31   17.57    M2.4 
  5.096  0.5090   0.558    3669   4.651   32.29   12.09   10.70   10.73    9.47    8.59    7.43    6.16    5.56    5.35    5.21    5.16    5.30   17.58    M2.4 
  5.101  0.5100   0.559    3671   4.650   32.29   12.08   10.69   10.72    9.46    8.58    7.43    6.15    5.55    5.34    5.20    5.15    5.30   17.59    M2.4 
  5.106  0.5110   0.560    3673   4.650   32.29   12.07   10.68   10.71    9.45    8.57    7.42    6.15    5.55    5.34    5.20    5.15    5.30   17.60    M2.4 
  5.111  0.5120   0.561    3676   4.650   32.30   12.06   10.67   10.71    9.44    8.57    7.42    6.15    5.54    5.33    5.19    5.15    5.29   17.61    M2.4 
  5.116  0.5130   0.561    3678   4.650   32.30   12.06   10.67   10.70    9.43    8.56    7.41    6.14    5.54    5.33    5.19    5.14    5.29   17.63    M2.4 
  5.121  0.5140   0.562    3680   4.649   32.30   12.05   10.66   10.69    9.43    8.55    7.40    6.14    5.53    5.32    5.18    5.14    5.29   17.64    M2.4 
  5.126  0.5150   0.563    3682   4.649   32.30   12.04   10.65   10.68    9.42    8.54    7.40    6.13    5.53    5.32    5.18    5.14    5.28   17.65    M2.4 
  5.131  0.5160   0.563    3684   4.649   32.31   12.03   10.64   10.67    9.41    8.54    7.39    6.13    5.52    5.32    5.18    5.13    5.28   17.66    M2.3 
  5.136  0.5170   0.564    3687   4.648   32.31   12.03   10.63   10.66    9.40    8.53    7.38    6.12    5.52    5.31    5.17    5.13    5.28   17.67    M2.3 
  5.141  0.5180   0.565    3689   4.648   32.31   12.02   10.62   10.66    9.39    8.52    7.38    6.12    5.51    5.31    5.17    5.12    5.27   17.68    M2.3 
  5.146  0.5190   0.566    3691   4.648   32.31   12.01   10.62   10.65    9.39    8.51    7.37    6.11    5.51    5.30    5.16    5.12    5.27   17.69    M2.3 
  5.151  0.5200   0.566    3693   4.648   32.31   12.00   10.61   10.64    9.38    8.50    7.37    6.11    5.50    5.30    5.16    5.12    5.26   17.70    M2.3 
  5.156  0.5210   0.567    3696   4.647   32.32   11.99   10.60   10.63    9.37    8.50    7.36    6.10    5.50    5.29    5.16    5.11    5.26   17.71    M2.3 
  5.161  0.5220   0.568    3698   4.647   32.32   11.99   10.59   10.62    9.36    8.49    7.35    6.10    5.49    5.29    5.15    5.11    5.26   17.72    M2.3 
  5.166  0.5230   0.569    3700   4.647   32.32   11.98   10.58   10.61    9.35    8.48    7.35    6.09    5.48    5.28    5.15    5.10    5.25   17.73    M2.3 
  5.171  0.5240   0.569    3702   4.646   32.32   11.97   10.57   10.61    9.34    8.47    7.34    6.09    5.48    5.28    5.14    5.10    5.25   17.74    M2.3 
  5.176  0.5250   0.570    3704   4.646   32.32   11.97   10.57   10.60    9.34    8.47    7.34    6.08    5.47    5.27    5.14    5.10    5.25   17.75    M2.3 
  5.181  0.5260   0.571    3707   4.646   32.33   11.96   10.56   10.59    9.33    8.46    7.33    6.08    5.47    5.27    5.14    5.09    5.24   17.76    M2.2 
  5.186  0.5270   0.571    3709   4.646   32.33   11.95   10.55   10.58    9.32    8.45    7.32    6.07    5.46    5.27    5.13    5.09    5.24   17.77    M2.2 
  5.191  0.5280   0.572    3711   4.645   32.33   11.94   10.54   10.57    9.31    8.44    7.32    6.07    5.46    5.26    5.13    5.09    5.24   17.78    M2.2 
  5.196  0.5290   0.573    3713   4.645   32.33   11.94   10.53   10.57    9.30    8.44    7.31    6.06    5.45    5.26    5.12    5.08    5.23   17.79    M2.2 
  5.201  0.5300   0.574    3715   4.645   32.34   11.93   10.53   10.56    9.30    8.43    7.31    6.06    5.45    5.25    5.12    5.08    5.23   17.80    M2.2 
  5.206  0.5310   0.574    3718   4.644   32.34   11.92   10.52   10.55    9.29    8.42    7.30    6.05    5.44    5.25    5.12    5.07    5.23   17.81    M2.2 
  5.211  0.5320   0.575    3720   4.644   32.34   11.92   10.51   10.54    9.28    8.42    7.29    6.05    5.44    5.24    5.11    5.07    5.22   17.81    M2.2 
  5.216  0.5330   0.576    3722   4.644   32.34   11.91   10.50   10.53    9.27    8.41    7.29    6.05    5.43    5.24    5.11    5.07    5.22   17.82    M2.2 
  5.221  0.5340   0.577    3724   4.644   32.34   11.90   10.49   10.53    9.26    8.40    7.28    6.04    5.43    5.23    5.11    5.06    5.22   17.83    M2.2 
  5.226  0.5350   0.577    3726   4.643   32.35   11.90   10.49   10.52    9.26    8.39    7.28    6.04    5.42    5.23    5.10    5.06    5.21   17.84    M2.2 
  5.231  0.5360   0.578    3729   4.643   32.35   11.89   10.48   10.51    9.25    8.39    7.27    6.03    5.42    5.22    5.10    5.06    5.21   17.85    M2.1 
  5.236  0.5370   0.579    3731   4.643   32.35   11.88   10.47   10.50    9.24    8.38    7.26    6.03    5.41    5.22    5.09    5.05    5.21   17.86    M2.1 
  5.240  0.5380   0.579    3733   4.642   32.35   11.87   10.46   10.50    9.23    8.37    7.26    6.02    5.41    5.22    5.09    5.05    5.20   17.87    M2.1 
  5.245  0.5390   0.580    3735   4.642   32.35   11.87   10.45   10.49    9.22    8.36    7.25    6.02    5.40    5.21    5.09    5.05    5.20   17.88    M2.1 
  5.250  0.5400   0.581    3738   4.642   32.36   11.86   10.45   10.48    9.22    8.36    7.25    6.01    5.40    5.21    5.08    5.04    5.20   17.89    M2.1 
  5.255  0.5410   0.582    3740   4.642   32.36   11.85   10.44   10.47    9.21    8.35    7.24    6.01    5.39    5.20    5.08    5.04    5.19   17.90    M2.1 
  5.260  0.5420   0.582    3742   4.641   32.36   11.85   10.43   10.46    9.20    8.34    7.24    6.00    5.39    5.20    5.07    5.03    5.19   17.91    M2.1 
  5.265  0.5430   0.583    3744   4.641   32.36   11.84   10.42   10.46    9.19    8.33    7.23    6.00    5.38    5.19    5.07    5.03    5.19   17.92    M2.1 
  5.270  0.5440   0.584    3746   4.641   32.36   11.83   10.42   10.45    9.19    8.33    7.22    5.99    5.38    5.19    5.07    5.03    5.18   17.93    M2.1 
  5.275  0.5450   0.585    3749   4.641   32.37   11.83   10.41   10.44    9.18    8.32    7.22    5.99    5.37    5.18    5.06    5.02    5.18   17.94    M2.1 
  5.280  0.5460   0.585    3751   4.640   32.37   11.82   10.40   10.43    9.17    8.31    7.21    5.99    5.37    5.18    5.06    5.02    5.18   17.95    M2.1 
  5.285  0.5470   0.586    3753   4.640   32.37   11.81   10.39   10.42    9.16    8.31    7.21    5.98    5.36    5.17    5.06    5.02    5.17   17.95      M2 
  5.289  0.5480   0.587    3755   4.640   32.37   11.80   10.38   10.42    9.15    8.30    7.20    5.98    5.36    5.17    5.05    5.01    5.17   17.96      M2 
  5.294  0.5490   0.587    3758   4.640   32.38   11.80   10.38   10.41    9.15    8.29    7.19    5.97    5.35    5.17    5.05    5.01    5.17   17.97      M2 
  5.299  0.5500   0.588    3760   4.639   32.38   11.79   10.37   10.40    9.14    8.28    7.19    5.97    5.35    5.16    5.04    5.01    5.16   17.98      M2 
  5.304  0.5510   0.589    3762   4.639   32.38   11.78   10.36   10.39    9.13    8.28    7.18    5.96    5.34    5.16    5.04    5.00    5.16   17.99      M2 
  5.309  0.5520   0.590    3764   4.639   32.38   11.78   10.35   10.39    9.12    8.27    7.18    5.96    5.34    5.15    5.04    5.00    5.16   18.00      M2 
  5.314  0.5530   0.590    3766   4.638   32.38   11.77   10.34   10.38    9.11    8.26    7.17    5.95    5.33    5.15    5.03    4.99    5.15   18.01      M2 
  5.319  0.5540   0.591    3769   4.638   32.39   11.76   10.34   10.37    9.11    8.25    7.17    5.95    5.33    5.14    5.03    4.99    5.15   18.02      M2 
  5.323  0.5550   0.592    3771   4.638   32.39   11.76   10.33   10.36    9.10    8.25    7.16    5.94    5.32    5.14    5.02    4.99    5.15   18.03      M2 
  5.328  0.5560   0.592    3773   4.638   32.39   11.75   10.32   10.35    9.09    8.24    7.15    5.94    5.32    5.13    5.02    4.98    5.14   18.04      M2 
  5.333  0.5570   0.593    3775   4.637   32.39   11.74   10.31   10.35    9.08    8.23    7.15    5.93    5.31    5.13    5.02    4.98    5.14   18.05      M2 
  5.338  0.5580   0.594    3777   4.637   32.39   11.74   10.31   10.34    9.08    8.22    7.14    5.93    5.31    5.13    5.01    4.98    5.14   18.06    M1.9 
  5.343  0.5590   0.595    3780   4.637   32.40   11.73   10.30   10.33    9.07    8.22    7.14    5.93    5.30    5.12    5.01    4.97    5.13   18.07    M1.9 
  5.348  0.5600   0.595    3782   4.637   32.40   11.72   10.29   10.32    9.06    8.21    7.13    5.92    5.30    5.12    5.01    4.97    5.13   18.08    M1.9 
  5.352  0.5610   0.596    3784   4.636   32.40   11.72   10.28   10.31    9.05    8.20    7.13    5.92    5.29    5.11    5.00    4.97    5.13   18.09    M1.9 
  5.357  0.5620   0.597    3786   4.636   32.40   11.71   10.27   10.31    9.04    8.20    7.12    5.91    5.29    5.11    5.00    4.96    5.12   18.10    M1.9 
  5.362  0.5630   0.597    3788   4.636   32.40   11.70   10.27   10.30    9.04    8.19    7.11    5.91    5.28    5.10    4.99    4.96    5.12   18.11    M1.9 
  5.367  0.5640   0.598    3791   4.636   32.41   11.69   10.26   10.29    9.03    8.18    7.11    5.90    5.28    5.10    4.99    4.96    5.12   18.12    M1.9 
  5.372  0.5650   0.599    3793   4.635   32.41   11.69   10.25   10.28    9.02    8.17    7.10    5.90    5.27    5.10    4.99    4.95    5.11   18.13    M1.9 
  5.376  0.5660   0.599    3795   4.635   32.41   11.68   10.24   10.28    9.01    8.17    7.10    5.89    5.27    5.09    4.98    4.95    5.11   18.14    M1.9 
  5.381  0.5670   0.600    3797   4.635   32.41   11.67   10.24   10.27    9.01    8.16    7.09    5.89    5.26    5.09    4.98    4.95    5.11   18.15    M1.9 
  5.386  0.5680   0.601    3800   4.634   32.41   11.67   10.23   10.26    9.00    8.15    7.09    5.89    5.26    5.08    4.98    4.94    5.10   18.16    M1.8 
  5.391  0.5690   0.602    3802   4.634   32.42   11.66   10.22   10.25    8.99    8.15    7.08    5.88    5.25    5.08    4.97    4.94    5.10   18.16    M1.8 
  5.396  0.5700   0.602    3804   4.634   32.42   11.65   10.21   10.25    8.98    8.14    7.07    5.88    5.25    5.07    4.97    4.93    5.10   18.17    M1.8 
  5.400  0.5710   0.603    3807   4.634   32.42   11.65   10.20   10.24    8.97    8.13    7.07    5.87    5.24    5.07    4.96    4.93    5.09   18.19    M1.8 
  5.405  0.5720   0.604    3810   4.633   32.42   11.64   10.19   10.23    8.96    8.12    7.06    5.87    5.24    5.06    4.96    4.93    5.09   18.20    M1.8 
  5.410  0.5730   0.604    3813   4.633   32.43   11.63   10.18   10.22    8.95    8.11    7.05    5.86    5.23    5.06    4.96    4.92    5.09   18.21    M1.8 
  5.415  0.5740   0.605    3816   4.633   32.43   11.62   10.17   10.21    8.94    8.10    7.05    5.86    5.23    5.05    4.95    4.92    5.08   18.23    M1.8 
  5.419  0.5750   0.606    3819   4.633   32.43   11.62   10.16   10.20    8.94    8.10    7.04    5.85    5.22    5.05    4.95    4.92    5.08   18.24    M1.8 
  5.424  0.5760   0.607    3822   4.632   32.43   11.61   10.16   10.19    8.93    8.09    7.03    5.85    5.21    5.04    4.94    4.91    5.08   18.25    M1.7 
  5.429  0.5770   0.607    3825   4.632   32.44   11.60   10.15   10.18    8.92    8.08    7.03    5.84    5.21    5.04    4.94    4.91    5.07   18.26    M1.7 
  5.434  0.5780   0.608    3828   4.632   32.44   11.59   10.14   10.17    8.91    8.07    7.02    5.84    5.20    5.04    4.94    4.90    5.07   18.28    M1.7 
  5.438  0.5790   0.609    3831   4.632   32.44   11.58   10.13   10.16    8.90    8.06    7.02    5.83    5.20    5.03    4.93    4.90    5.07   18.29    M1.7 
  5.443  0.5800   0.609    3834   4.631   32.44   11.58   10.12   10.15    8.89    8.05    7.01    5.83    5.19    5.03    4.93    4.90    5.06   18.30    M1.7 
  5.448  0.5810   0.610    3837   4.631   32.44   11.57   10.11   10.14    8.88    8.04    7.00    5.82    5.19    5.02    4.92    4.89    5.06   18.32    M1.7 
  5.453  0.5820   0.611    3840   4.631   32.45   11.56   10.10   10.13    8.87    8.03    7.00    5.82    5.18    5.02    4.92    4.89    5.06   18.33    M1.7 
  5.457  0.5830   0.612    3843   4.631   32.45   11.55   10.09   10.12    8.86    8.03    6.99    5.81    5.18    5.01    4.92    4.89    5.05   18.34    M1.7 
  5.462  0.5840   0.612    3846   4.630   32.45   11.54   10.08   10.11    8.85    8.02    6.98    5.81    5.17    5.01    4.91    4.88    5.05   18.36    M1.6 
  5.467  0.5850   0.613    3848   4.630   32.45   11.54   10.07   10.11    8.84    8.01    6.98    5.80    5.16    5.00    4.91    4.88    5.05   18.37    M1.6 
  5.472  0.5860   0.614    3851   4.630   32.46   11.53   10.06   10.10    8.83    8.00    6.97    5.80    5.16    5.00    4.91    4.88    5.04   18.38    M1.6 
  5.476  0.5870   0.614    3854   4.630   32.46   11.52   10.05   10.09    8.82    7.99    6.96    5.79    5.15    4.99    4.90    4.87    5.04   18.40    M1.6 
  5.481  0.5880   0.615    3857   4.629   32.46   11.51   10.04   10.08    8.81    7.98    6.96    5.79    5.15    4.99    4.90    4.87    5.04   18.41    M1.6 
  5.486  0.5890   0.616    3860   4.629   32.46   11.51   10.03   10.07    8.81    7.97    6.95    5.78    5.14    4.98    4.89    4.86    5.03   18.42    M1.6 
  5.490  0.5900   0.616    3863   4.629   32.47   11.50   10.02   10.06    8.80    7.97    6.94    5.78    5.14    4.98    4.89    4.86    5.03   18.44    M1.6 
  5.495  0.5910   0.617    3866   4.629   32.47   11.49   10.02   10.05    8.79    7.96    6.94    5.77    5.13    4.97    4.89    4.86    5.03   18.45    M1.6 
  5.500  0.5920   0.618    3869   4.628   32.47   11.48   10.01   10.04    8.78    7.95    6.93    5.77    5.13    4.97    4.88    4.85    5.02   18.46    M1.5 
  5.504  0.5930   0.619    3872   4.628   32.47   11.47   10.00   10.03    8.77    7.94    6.92    5.76    5.12    4.96    4.88    4.85    5.02   18.48    M1.5 
  5.509  0.5940   0.619    3875   4.628   32.47   11.47    9.99   10.02    8.76    7.93    6.92    5.76    5.11    4.96    4.87    4.85    5.02   18.49    M1.5 
  5.514  0.5950   0.620    3878   4.628   32.48   11.46    9.98   10.01    8.75    7.92    6.91    5.75    5.11    4.95    4.87    4.84    5.01   18.50    M1.5 
  5.519  0.5960   0.621    3881   4.627   32.48   11.45    9.97   10.00    8.74    7.91    6.90    5.75    5.10    4.95    4.87    4.84    5.01   18.52    M1.5 
  5.523  0.5970   0.621    3884   4.627   32.48   11.44    9.96    9.99    8.73    7.91    6.90    5.74    5.10    4.94    4.86    4.84    5.01   18.53    M1.5 
  5.528  0.5980   0.622    3887   4.627   32.48   11.44    9.95    9.98    8.72    7.90    6.89    5.74    5.09    4.94    4.86    4.83    5.00   18.54    M1.5 
  5.533  0.5990   0.623    3890   4.627   32.49   11.43    9.94    9.97    8.71    7.89    6.89    5.73    5.09    4.94    4.85    4.83    5.00   18.56    M1.4 
  5.537  0.6000   0.623    3893   4.626   32.49   11.42    9.93    9.97    8.70    7.88    6.88    5.73    5.08    4.93    4.85    4.82    5.00   18.57    M1.4 
  5.542  0.6010   0.624    3896   4.626   32.49   11.41    9.92    9.96    8.69    7.87    6.87    5.72    5.08    4.93    4.85    4.82    4.99   18.59    M1.4 
  5.547  0.6020   0.625    3900   4.626   32.49   11.40    9.91    9.95    8.68    7.86    6.86    5.72    5.07    4.92    4.84    4.82    4.99   18.60    M1.4 
  5.551  0.6030   0.625    3903   4.626   32.50   11.39    9.90    9.94    8.67    7.85    6.86    5.71    5.06    4.92    4.84    4.81    4.99   18.62    M1.4 
  5.556  0.6040   0.626    3906   4.625   32.50   11.39    9.89    9.93    8.66    7.84    6.85    5.71    5.06    4.91    4.84    4.81    4.98   18.64    M1.4 
  5.560  0.6050   0.627    3910   4.625   32.50   11.38    9.88    9.92    8.65    7.83    6.84    5.70    5.05    4.91    4.83    4.81    4.98   18.65    M1.3 
  5.565  0.6060   0.628    3913   4.625   32.50   11.37    9.87    9.90    8.64    7.82    6.84    5.70    5.05    4.90    4.83    4.80    4.98   18.67    M1.3 
  5.570  0.6070   0.628    3916   4.625   32.51   11.36    9.86    9.89    8.63    7.81    6.83    5.69    5.04    4.90    4.82    4.80    4.97   18.69    M1.3 
  5.574  0.6080   0.629    3920   4.624   32.51   11.35    9.85    9.88    8.62    7.80    6.82    5.69    5.04    4.89    4.82    4.80    4.97   18.70    M1.3 
  5.579  0.6090   0.630    3923   4.624   32.51   11.34    9.84    9.87    8.61    7.79    6.82    5.68    5.03    4.89    4.82    4.79    4.96   18.72    M1.3 
  5.584  0.6100   0.630    3926   4.624   32.51   11.33    9.83    9.86    8.60    7.78    6.81    5.68    5.03    4.88    4.81    4.79    4.96   18.74    M1.3 
  5.588  0.6110   0.631    3930   4.624   32.52   11.33    9.82    9.85    8.59    7.78    6.80    5.67    5.02    4.88    4.81    4.78    4.96   18.76    M1.2 
  5.593  0.6120   0.632    3933   4.623   32.52   11.32    9.81    9.84    8.58    7.77    6.80    5.67    5.02    4.87    4.80    4.78    4.95   18.77    M1.2 
  5.597  0.6130   0.632    3937   4.623   32.52   11.31    9.80    9.83    8.57    7.76    6.79    5.66    5.01    4.87    4.80    4.78    4.95   18.79    M1.2 
  5.602  0.6140   0.633    3940   4.623   32.52   11.30    9.79    9.82    8.56    7.75    6.78    5.66    5.01    4.86    4.80    4.77    4.95   18.81    M1.2 
  5.607  0.6150   0.634    3943   4.623   32.53   11.29    9.78    9.81    8.55    7.74    6.78    5.65    5.00    4.86    4.79    4.77    4.94   18.83    M1.2 
  5.611  0.6160   0.634    3947   4.623   32.53   11.28    9.77    9.80    8.54    7.73    6.77    5.65    5.00    4.86    4.79    4.77    4.94   18.84    M1.2 
  5.616  0.6170   0.635    3950   4.622   32.53   11.27    9.76    9.79    8.53    7.72    6.76    5.64    4.99    4.85    4.79    4.76    4.94   18.86    M1.1 
  5.620  0.6180   0.636    3953   4.622   32.53   11.27    9.75    9.78    8.52    7.71    6.76    5.64    4.98    4.85    4.78    4.76    4.93   18.88    M1.1 
  5.625  0.6190   0.637    3957   4.622   32.53   11.26    9.74    9.77    8.51    7.70    6.75    5.63    4.98    4.84    4.78    4.76    4.93   18.90    M1.1 
  5.630  0.6200   0.637    3960   4.622   32.54   11.25    9.73    9.76    8.50    7.69    6.74    5.63    4.97    4.84    4.77    4.75    4.93   18.92    M1.1 
  5.634  0.6210   0.638    3963   4.621   32.54   11.24    9.72    9.75    8.49    7.68    6.73    5.62    4.97    4.83    4.77    4.75    4.92   18.93    M1.1 
  5.639  0.6220   0.639    3967   4.621   32.54   11.23    9.71    9.74    8.48    7.67    6.73    5.62    4.96    4.83    4.77    4.74    4.92   18.95      M1 
  5.643  0.6230   0.639    3970   4.621   32.54   11.22    9.70    9.73    8.47    7.66    6.72    5.61    4.96    4.82    4.76    4.74    4.92   18.97      M1 
  5.648  0.6240   0.640    3974   4.621   32.55   11.21    9.69    9.72    8.46    7.65    6.71    5.60    4.95    4.82    4.76    4.74    4.91   18.99      M1 
  5.653  0.6250   0.641    3977   4.620   32.55   11.20    9.68    9.71    8.45    7.64    6.71    5.60    4.95    4.81    4.75    4.73    4.91   19.01      M1 
  5.657  0.6260   0.641    3981   4.620   32.55   11.20    9.67    9.70    8.44    7.63    6.70    5.59    4.94    4.81    4.75    4.73    4.91   19.03      M1 
  5.662  0.6270   0.642    3984   4.620   32.55   11.19    9.66    9.69    8.43    7.62    6.69    5.59    4.94    4.80    4.75    4.73    4.90   19.05      M1 
  5.666  0.6280   0.643    3988   4.620   32.56   11.18    9.65    9.68    8.42    7.61    6.69    5.58    4.93    4.80    4.74    4.72    4.90   19.07    M0.9 
  5.671  0.6290   0.643    3991   4.619   32.56   11.17    9.64    9.67    8.40    7.60    6.68    5.58    4.93    4.80    4.74    4.72    4.90   19.09    M0.9 
  5.675  0.6300   0.644    3995   4.619   32.56   11.16    9.63    9.66    8.39    7.59    6.67    5.57    4.92    4.79    4.74    4.72    4.89   19.10    M0.9 
  5.680  0.6310   0.645    3998   4.619   32.56   11.15    9.61    9.65    8.38    7.58    6.67    5.57    4.91    4.79    4.73    4.71    4.89   19.12    M0.9 
  5.684  0.6320   0.645    4002   4.619   32.57   11.14    9.60    9.64    8.37    7.57    6.66    5.56    4.91    4.78    4.73    4.71    4.89   19.15    M0.9 
  5.689  0.6330   0.646    4005   4.618   32.57   11.13    9.59    9.63    8.36    7.56    6.65    5.56    4.90    4.78    4.72    4.71    4.88   19.17    M0.8 
  5.693  0.6340   0.647    4009   4.618   32.57   11.12    9.58    9.62    8.35    7.55    6.64    5.55    4.90    4.77    4.72    4.70    4.88   19.19    M0.8 
  5.698  0.6350   0.648    4012   4.618   32.57   11.11    9.57    9.61    8.34    7.54    6.64    5.55    4.90    4.77    4.72    4.70    4.88   19.22    M0.8 
  5.703  0.6360   0.648    4016   4.618   32.58   11.10    9.56    9.60    8.33    7.53    6.63    5.54    4.89    4.77    4.71    4.70    4.87   19.24    M0.8 
  5.707  0.6370   0.649    4019   4.618   32.58   11.09    9.55    9.59    8.32    7.52    6.62    5.54    4.89    4.76    4.71    4.69    4.87   19.26    M0.7 
  5.712  0.6380   0.650    4023   4.617   32.58   11.08    9.54    9.58    8.31    7.51    6.62    5.54    4.88    4.76    4.71    4.69    4.87   19.29    M0.7 
  5.716  0.6390   0.650    4026   4.617   32.58   11.07    9.53    9.57    8.30    7.50    6.61    5.53    4.88    4.75    4.70    4.69    4.86   19.31    M0.7 
  5.721  0.6400   0.651    4030   4.617   32.59   11.06    9.52    9.56    8.29    7.50    6.60    5.53    4.87    4.75    4.70    4.68    4.86   19.34    M0.7 
  5.725  0.6410   0.652    4033   4.617   32.59   11.05    9.51    9.55    8.28    7.49    6.60    5.52    4.87    4.75    4.70    4.68    4.86   19.36    M0.6 
  5.730  0.6420   0.652    4037   4.616   32.59   11.04    9.50    9.53    8.27    7.48    6.59    5.52    4.86    4.74    4.69    4.68    4.85   19.39    M0.6 
  5.734  0.6430   0.653    4040   4.616   32.59   11.03    9.49    9.52    8.26    7.47    6.58    5.51    4.86    4.74    4.69    4.67    4.85   19.41    M0.6 
  5.739  0.6440   0.654    4044   4.616   32.60   11.02    9.48    9.51    8.25    7.46    6.58    5.51    4.86    4.73    4.69    4.67    4.85   19.44    M0.6 
  5.743  0.6450   0.654    4047   4.616   32.60   11.01    9.47    9.50    8.24    7.45    6.57    5.50    4.85    4.73    4.68    4.66    4.84   19.46    M0.5 
  5.748  0.6460   0.655    4051   4.615   32.60   11.00    9.46    9.49    8.23    7.44    6.56    5.50    4.85    4.73    4.68    4.66    4.84   19.48    M0.5 
  5.752  0.6470   0.656    4054   4.615   32.60   10.99    9.45    9.48    8.22    7.43    6.56    5.49    4.84    4.72    4.67    4.66    4.84   19.51    M0.5 
  5.757  0.6480   0.656    4058   4.615   32.61   10.98    9.44    9.47    8.21    7.42    6.55    5.49    4.84    4.72    4.67    4.65    4.83   19.53    M0.5 
  5.761  0.6490   0.657    4061   4.615   32.61   10.97    9.43    9.46    8.20    7.41    6.54    5.48    4.83    4.71    4.67    4.65    4.83   19.56    M0.4 
  5.766  0.6500   0.658    4065   4.615   32.61   10.96    9.42    9.45    8.19    7.40    6.54    5.48    4.83    4.71    4.66    4.65    4.83   19.58    M0.4 
  5.770  0.6510   0.658    4068   4.614   32.61   10.95    9.41    9.44    8.18    7.39    6.53    5.47    4.82    4.71    4.66    4.64    4.82   19.61    M0.4 
  5.775  0.6520   0.659    4072   4.614   32.61   10.94    9.39    9.43    8.17    7.38    6.52    5.47    4.82    4.70    4.66    4.64    4.82   19.64    M0.4 
  5.779  0.6530   0.660    4075   4.614   32.62   10.93    9.38    9.42    8.16    7.37    6.52    5.46    4.82    4.70    4.65    4.64    4.82   19.66    M0.3 
  5.783  0.6540   0.660    4079   4.614   32.62   10.92    9.37    9.41    8.15    7.36    6.51    5.46    4.81    4.69    4.65    4.63    4.81   19.69    M0.3 
  5.788  0.6550   0.661    4082   4.613   32.62   10.91    9.36    9.40    8.14    7.35    6.50    5.45    4.81    4.69    4.65    4.63    4.81   19.71    M0.3 
  5.792  0.6560   0.662    4086   4.613   32.62   10.90    9.35    9.39    8.13    7.34    6.49    5.45    4.80    4.69    4.64    4.63    4.81   19.74    M0.3 
  5.797  0.6570   0.662    4089   4.613   32.63   10.90    9.34    9.38    8.12    7.34    6.49    5.44    4.80    4.68    4.64    4.62    4.80   19.76    M0.2 
  5.801  0.6580   0.663    4093   4.613   32.63   10.89    9.33    9.37    8.11    7.33    6.48    5.44    4.79    4.68    4.64    4.62    4.80   19.79    M0.2 
  5.806  0.6590   0.664    4096   4.613   32.63   10.88    9.32    9.36    8.10    7.32    6.47    5.43    4.79    4.67    4.63    4.62    4.80   19.82    M0.2 
  5.810  0.6600   0.664    4100   4.612   32.63   10.87    9.31    9.35    8.09    7.31    6.47    5.43    4.78    4.67    4.63    4.61    4.80   19.84    M0.2 
  5.815  0.6610   0.665    4103   4.612   32.64   10.86    9.30    9.34    8.08    7.30    6.46    5.42    4.78    4.67    4.63    4.61    4.79   19.87    M0.1 
  5.819  0.6620   0.666    4106   4.612   32.64   10.85    9.29    9.33    8.07    7.29    6.45    5.42    4.78    4.66    4.62    4.61    4.79   19.89    M0.1 
  5.824  0.6630   0.667    4110   4.612   32.64   10.84    9.28    9.32    8.06    7.28    6.45    5.41    4.77    4.66    4.62    4.60    4.79   19.92    M0.1 
  5.828  0.6640   0.667    4113   4.611   32.64   10.83    9.27    9.30    8.05    7.27    6.44    5.41    4.77    4.65    4.61    4.60    4.78   19.95    M0.1 
  5.832  0.6650   0.668    4117   4.611   32.65   10.82    9.26    9.29    8.04    7.26    6.43    5.40    4.76    4.65    4.61    4.60    4.78   19.97      M0 
  5.837  0.6660   0.669    4120   4.611   32.65   10.81    9.25    9.28    8.03    7.25    6.43    5.40    4.76    4.65    4.61    4.59    4.78   20.00      M0 
  5.841  0.6670   0.669    4124   4.611   32.65   10.80    9.24    9.27    8.02    7.24    6.42    5.39    4.75    4.64    4.60    4.59    4.77   20.03      M0 
  5.846  0.6680   0.670    4127   4.611   32.65   10.79    9.23    9.26    8.01    7.23    6.41    5.39    4.75    4.64    4.60    4.59    4.77   20.05    K7.9 
  5.850  0.6690   0.671    4131   4.610   32.66   10.78    9.22    9.25    8.00    7.22    6.41    5.39    4.74    4.64    4.60    4.58    4.77   20.08    K7.9 
  5.855  0.6700   0.671    4134   4.610   32.66   10.77    9.21    9.24    7.99    7.21    6.40    5.38    4.74    4.63    4.59    4.58    4.76   20.11    K7.9 
  5.859  0.6710   0.672    4138   4.610   32.66   10.76    9.20    9.23    7.98    7.20    6.39    5.38    4.74    4.63    4.59    4.58    4.76   20.13    K7.9 
  5.863  0.6720   0.673    4141   4.610   32.66   10.75    9.19    9.22    7.97    7.20    6.39    5.37    4.73    4.62    4.59    4.57    4.76   20.16    K7.8 
  5.868  0.6730   0.673    4145   4.609   32.66   10.74    9.18    9.21    7.96    7.19    6.38    5.37    4.73    4.62    4.58    4.57    4.75   20.19    K7.8 
  5.872  0.6740   0.674    4148   4.609   32.67   10.73    9.16    9.20    7.95    7.18    6.37    5.36    4.72    4.62    4.58    4.57    4.75   20.22    K7.8 
  5.877  0.6750   0.675    4152   4.609   32.67   10.72    9.15    9.19    7.94    7.17    6.37    5.36    4.72    4.61    4.58    4.57    4.75   20.24    K7.8 
  5.881  0.6760   0.675    4155   4.609   32.67   10.71    9.14    9.18    7.93    7.16    6.36    5.35    4.71    4.61    4.57    4.56    4.74   20.27    K7.7 
  5.885  0.6770   0.676    4159   4.609   32.67   10.70    9.13    9.17    7.92    7.15    6.35    5.35    4.71    4.60    4.57    4.56    4.74   20.30    K7.7 
  5.890  0.6780   0.677    4162   4.608   32.68   10.69    9.12    9.16    7.91    7.14    6.35    5.34    4.71    4.60    4.57    4.56    4.74   20.33    K7.7 
  5.894  0.6790   0.677    4166   4.608   32.68   10.68    9.11    9.15    7.90    7.13    6.34    5.34    4.70    4.60    4.56    4.55    4.74   20.35    K7.6 
  5.898  0.6800   0.678    4169   4.608   32.68   10.67    9.10    9.14    7.89    7.12    6.33    5.33    4.70    4.59    4.56    4.55    4.73   20.38    K7.6 
  5.903  0.6810   0.679    4173   4.608   32.68   10.66    9.09    9.13    7.88    7.11    6.33    5.33    4.69    4.59    4.56    4.55    4.73   20.41    K7.6 
  5.907  0.6820   0.679    4176   4.607   32.69   10.65    9.08    9.12    7.87    7.10    6.32    5.32    4.69    4.59    4.55    4.54    4.73   20.44    K7.6 
  5.912  0.6830   0.680    4180   4.607   32.69   10.64    9.07    9.11    7.86    7.09    6.31    5.32    4.68    4.58    4.55    4.54    4.72   20.47    K7.5 
  5.916  0.6840   0.681    4183   4.607   32.69   10.63    9.06    9.10    7.85    7.08    6.31    5.31    4.68    4.58    4.55    4.54    4.72   20.49    K7.5 
  5.920  0.6850   0.681    4187   4.607   32.69   10.62    9.05    9.09    7.84    7.07    6.30    5.31    4.68    4.57    4.54    4.53    4.72   20.52    K7.5 
  5.925  0.6860   0.682    4190   4.607   32.69   10.61    9.04    9.08    7.83    7.06    6.29    5.30    4.67    4.57    4.54    4.53    4.71   20.55    K7.4 
  5.929  0.6870   0.683    4194   4.606   32.70   10.60    9.03    9.07    7.82    7.06    6.29    5.30    4.67    4.57    4.54    4.53    4.71   20.58    K7.4 
  5.933  0.6880   0.683    4197   4.606   32.70   10.59    9.02    9.06    7.81    7.05    6.28    5.29    4.66    4.56    4.53    4.52    4.71   20.61    K7.4 
  5.938  0.6890   0.684    4201   4.606   32.70   10.58    9.01    9.04    7.80    7.04    6.27    5.29    4.66    4.56    4.53    4.52    4.70   20.64    K7.4 
  5.942  0.6900   0.685    4204   4.606   32.70   10.57    9.00    9.03    7.79    7.03    6.27    5.29    4.65    4.56    4.53    4.52    4.70   20.67    K7.3 
  5.946  0.6910   0.685    4208   4.606   32.71   10.56    8.99    9.03    7.78    7.02    6.26    5.28    4.65    4.55    4.52    4.51    4.70   20.69    K7.3 
  5.951  0.6920   0.686    4211   4.605   32.71   10.55    8.98    9.02    7.77    7.01    6.25    5.28    4.65    4.55    4.52    4.51    4.69   20.72    K7.3 
  5.955  0.6930   0.687    4215   4.605   32.71   10.53    8.97    9.01    7.76    7.00    6.25    5.27    4.64    4.55    4.52    4.51    4.69   20.75    K7.2 
  5.959  0.6940   0.687    4218   4.605   32.71   10.52    8.96    9.00    7.75    6.99    6.24    5.27    4.64    4.54    4.51    4.50    4.69   20.78    K7.2 
  5.964  0.6950   0.688    4222   4.605   32.71   10.51    8.95    8.99    7.74    6.98    6.24    5.26    4.64    4.54    4.51    4.50    4.69   20.81    K7.2 
  5.968  0.6960   0.689    4225   4.604   32.72   10.50    8.94    8.98    7.74    6.97    6.23    5.26    4.63    4.54    4.51    4.50    4.68   20.84    K7.2 
  5.972  0.6970   0.689    4229   4.604   32.72   10.49    8.93    8.97    7.73    6.97    6.22    5.26    4.63    4.53    4.50    4.50    4.68   20.86    K7.1 
  5.977  0.6980   0.690    4232   4.604   32.72   10.48    8.92    8.96    7.72    6.96    6.22    5.25    4.62    4.53    4.50    4.49    4.68   20.89    K7.1 
  5.981  0.6990   0.691    4236   4.604   32.72   10.47    8.91    8.95    7.71    6.95    6.21    5.25    4.62    4.53    4.50    4.49    4.67   20.92    K7.1 
  5.985  0.7000   0.691    4239   4.604   32.73   10.46    8.90    8.94    7.70    6.94    6.20    5.24    4.62    4.52    4.49    4.49    4.67   20.95      K7 
  5.990  0.7010   0.692    4243   4.603   32.73   10.44    8.89    8.92    7.69    6.93    6.20    5.24    4.61    4.52    4.49    4.48    4.67   20.99      K7 
  5.994  0.7020   0.693    4248   4.603   32.73   10.43    8.88    8.91    7.68    6.92    6.19    5.23    4.61    4.51    4.49    4.48    4.66   21.02      K7 
  5.998  0.7030   0.693    4252   4.603   32.73   10.41    8.86    8.90    7.66    6.91    6.18    5.23    4.61    4.51    4.48    4.48    4.66   21.06    K6.9 
  6.003  0.7040   0.694    4257   4.603   32.74   10.40    8.85    8.89    7.65    6.90    6.18    5.22    4.60    4.51    4.48    4.47    4.66   21.10    K6.9 
  6.007  0.7050   0.695    4261   4.603   32.74   10.39    8.84    8.88    7.64    6.89    6.17    5.22    4.60    4.50    4.48    4.47    4.65   21.14    K6.9 
  6.011  0.7060   0.695    4266   4.602   32.74   10.37    8.83    8.86    7.63    6.87    6.16    5.21    4.59    4.50    4.47    4.47    4.65   21.17    K6.8 
  6.016  0.7070   0.696    4270   4.602   32.74   10.36    8.82    8.85    7.62    6.86    6.15    5.21    4.59    4.50    4.47    4.46    4.65   21.21    K6.8 
  6.020  0.7080   0.697    4274   4.602   32.75   10.35    8.81    8.84    7.61    6.85    6.15    5.20    4.58    4.49    4.47    4.46    4.64   21.25    K6.8 
  6.024  0.7090   0.697    4279   4.602   32.75   10.33    8.79    8.83    7.60    6.84    6.14    5.20    4.58    4.49    4.46    4.46    4.64   21.29    K6.7 
  6.028  0.7100   0.698    4283   4.602   32.75   10.32    8.78    8.82    7.58    6.83    6.13    5.19    4.58    4.49    4.46    4.45    4.64   21.33    K6.7 
  6.033  0.7110   0.698    4288   4.601   32.76   10.30    8.77    8.81    7.57    6.82    6.12    5.19    4.57    4.48    4.46    4.45    4.63   21.36    K6.6 
  6.037  0.7120   0.699    4292   4.601   32.76   10.29    8.76    8.79    7.56    6.81    6.12    5.18    4.57    4.48    4.45    4.45    4.63   21.40    K6.6 
  6.041  0.7130   0.700    4296   4.601   32.76   10.28    8.75    8.78    7.55    6.80    6.11    5.18    4.56    4.48    4.45    4.44    4.63   21.44    K6.6 
  6.046  0.7140   0.700    4301   4.601   32.76   10.26    8.73    8.77    7.54    6.79    6.10    5.18    4.56    4.47    4.45    4.44    4.62   21.48    K6.5 
  6.050  0.7150   0.701    4305   4.600   32.77   10.25    8.72    8.76    7.53    6.78    6.10    5.17    4.56    4.47    4.44    4.44    4.62   21.52    K6.5 
  6.054  0.7160   0.702    4310   4.600   32.77   10.24    8.71    8.75    7.52    6.77    6.09    5.17    4.55    4.46    4.44    4.43    4.62   21.56    K6.4 
  6.058  0.7170   0.702    4314   4.600   32.77   10.22    8.70    8.73    7.51    6.76    6.08    5.16    4.55    4.46    4.44    4.43    4.61   21.60    K6.4 
  6.063  0.7180   0.703    4319   4.600   32.77   10.21    8.69    8.72    7.49    6.75    6.07    5.16    4.54    4.46    4.43    4.43    4.61   21.64    K6.4 
  6.067  0.7190   0.704    4323   4.600   32.78   10.19    8.67    8.71    7.48    6.74    6.07    5.15    4.54    4.45    4.43    4.43    4.61   21.68    K6.3 
  6.071  0.7200   0.704    4327   4.599   32.78   10.18    8.66    8.70    7.47    6.72    6.06    5.15    4.54    4.45    4.43    4.42    4.60   21.71    K6.3 
  6.075  0.7210   0.705    4332   4.599   32.78   10.17    8.65    8.69    7.46    6.71    6.05    5.14    4.53    4.45    4.42    4.42    4.60   21.75    K6.2 
  6.080  0.7220   0.706    4336   4.599   32.78   10.15    8.64    8.67    7.45    6.70    6.05    5.14    4.53    4.44    4.42    4.42    4.60   21.79    K6.2 
  6.084  0.7230   0.706    4341   4.599   32.79   10.14    8.63    8.66    7.44    6.69    6.04    5.13    4.52    4.44    4.42    4.41    4.59   21.83    K6.2 
  6.088  0.7240   0.707    4345   4.599   32.79   10.13    8.62    8.65    7.43    6.68    6.03    5.13    4.52    4.44    4.41    4.41    4.59   21.87    K6.1 
  6.092  0.7250   0.708    4349   4.598   32.79   10.11    8.60    8.64    7.42    6.67    6.02    5.12    4.52    4.43    4.41    4.41    4.59   21.92    K6.1 
  6.097  0.7260   0.708    4354   4.598   32.79   10.10    8.59    8.63    7.40    6.66    6.02    5.12    4.51    4.43    4.41    4.40    4.58   21.96      K6 
  6.101  0.7270   0.709    4358   4.598   32.80   10.08    8.58    8.62    7.39    6.65    6.01    5.11    4.51    4.42    4.40    4.40    4.58   22.00      K6 
  6.105  0.7280   0.710    4363   4.598   32.80   10.07    8.57    8.60    7.38    6.64    6.00    5.11    4.50    4.42    4.40    4.40    4.58   22.04      K6 
  6.109  0.7290   0.710    4367   4.598   32.80   10.06    8.56    8.59    7.37    6.63    6.00    5.10    4.50    4.42    4.40    4.39    4.57   22.08    K5.9 
  6.114  0.7300   0.711    4372   4.597   32.80   10.04    8.54    8.58    7.36    6.62    5.99    5.10    4.50    4.41    4.39    4.39    4.57   22.12    K5.9 
  6.118  0.7310   0.712    4376   4.597   32.81   10.03    8.53    8.57    7.35    6.61    5.98    5.09    4.49    4.41    4.39    4.39    4.57   22.16    K5.8 
  6.122  0.7320   0.712    4380   4.597   32.81   10.02    8.52    8.56    7.34    6.60    5.97    5.09    4.49    4.41    4.39    4.38    4.56   22.20    K5.8 
  6.126  0.7330   0.713    4385   4.597   32.81   10.00    8.51    8.54    7.33    6.59    5.97    5.08    4.48    4.40    4.38    4.38    4.56   22.24    K5.8 
  6.131  0.7340   0.714    4389   4.597   32.81    9.99    8.50    8.53    7.31    6.57    5.96    5.08    4.48    4.40    4.38    4.38    4.56   22.29    K5.7 
  6.135  0.7350   0.714    4394   4.596   32.82    9.97    8.49    8.52    7.30    6.56    5.95    5.07    4.48    4.40    4.38    4.37    4.55   22.33    K5.7 
  6.139  0.7360   0.715    4398   4.596   32.82    9.96    8.47    8.51    7.29    6.55    5.95    5.07    4.47    4.39    4.37    4.37    4.55   22.37    K5.6 
  6.143  0.7370   0.715    4403   4.596   32.82    9.95    8.46    8.50    7.28    6.54    5.94    5.07    4.47    4.39    4.37    4.37    4.55   22.41    K5.6 
  6.147  0.7380   0.716    4407   4.596   32.82    9.93    8.45    8.49    7.27    6.54    5.93    5.06    4.47    4.39    4.37    4.37    4.54   22.45    K5.5 
  6.152  0.7390   0.717    4411   4.596   32.83    9.91    8.44    8.47    7.26    6.53    5.92    5.06    4.46    4.38    4.36    4.36    4.54   22.49    K5.5 
  6.156  0.7400   0.717    4416   4.595   32.83    9.90    8.43    8.46    7.25    6.52    5.92    5.05    4.46    4.38    4.36    4.36    4.54   22.53    K5.5 
  6.160  0.7410   0.718    4420   4.595   32.83    9.88    8.41    8.45    7.24    6.51    5.91    5.05    4.45    4.38    4.36    4.36    4.53   22.58    K5.4 
  6.164  0.7420   0.719    4425   4.595   32.83    9.87    8.40    8.44    7.23    6.50    5.90    5.04    4.45    4.37    4.36    4.35    4.53   22.62    K5.4 
  6.168  0.7430   0.719    4429   4.595   32.84    9.85    8.39    8.43    7.22    6.49    5.90    5.04    4.45    4.37    4.35    4.35    4.53   22.66    K5.3 
  6.173  0.7440   0.720    4433   4.595   32.84    9.83    8.38    8.41    7.21    6.48    5.89    5.03    4.44    4.37    4.35    4.35    4.52   22.70    K5.3 
  6.177  0.7450   0.721    4438   4.594   32.84    9.82    8.37    8.40    7.20    6.47    5.88    5.03    4.44    4.36    4.35    4.34    4.52   22.74    K5.3 
  6.181  0.7460   0.721    4442   4.594   32.84    9.80    8.36    8.39    7.19    6.47    5.88    5.02    4.44    4.36    4.34    4.34    4.51   22.79    K5.2 
  6.185  0.7470   0.722    4447   4.594   32.85    9.78    8.34    8.38    7.18    6.46    5.87    5.02    4.43    4.36    4.34    4.34    4.51   22.83    K5.2 
  6.189  0.7480   0.723    4451   4.594   32.85    9.77    8.33    8.37    7.17    6.45    5.86    5.01    4.43    4.35    4.34    4.33    4.51   22.87    K5.1 
  6.194  0.7490   0.723    4456   4.594   32.85    9.75    8.32    8.36    7.16    6.44    5.86    5.01    4.43    4.35    4.33    4.33    4.50   22.91    K5.1 
  6.198  0.7500   0.724    4460   4.593   32.85    9.74    8.31    8.34    7.15    6.43    5.85    5.00    4.42    4.35    4.33    4.33    4.50   22.96      K5 

